Joint-measurability and quantum communication with untrusted devices

Photon loss represents a major challenge for the implementation of quantum communication protocols with untrusted devices, e.g. in the device-independent (DI) or semi-DI approaches. Determining critical loss thresholds is usually done in case-by-case studies. In the present work, we develop a general framework for characterizing the admissible levels of loss and noise in a wide range of scenarios and protocols with untrusted measurement devices. In particular, we present general bounds that apply to prepare-and-measure protocols for the semi-DI approach, as well as to Bell tests for DI protocols. A key step in our work is to establish a general connection between quantum protocols with untrusted measurement devices and the fundamental notions of channel extendibility and joint-measurability, which capture essential aspects of the communication and measurement of quantum information. In particular, this leads us to introduce the notion of partial joint-measurability, which naturally arises within quantum cryptography.

==> 321bin.txt <==
    1.0	0.7268
0.9999	0.7483
0.9998	0.7519
0.9997	0.7543
0.9996	0.7562
0.9995	0.7578
0.9994	0.7592
0.9993	0.7605
0.9992	0.7617
0.9991	0.7626999999999999
0.999	0.7637
0.9989	0.7646999999999999
0.9988	0.7655000000000001
0.9987	0.7664
0.9986	0.7672
0.9985	0.768
0.9984	0.7686999999999999
0.9983	0.7694
0.9982	0.7701
0.9981	0.7708
0.998	0.7715
0.9979	0.7721
0.9978	0.7726999999999999
0.9977	0.7733
0.9976	0.7739
0.9975	0.7745
0.9974	0.7751
0.9973	0.7756000000000001
0.9972	0.7762
0.9971	0.7767
0.997	0.7772
0.9969	0.7777000000000001
0.9968	0.7782
0.9967	0.7787
0.9966	0.7792
0.9965	0.7797000000000001
0.9964	0.7802
0.9963	0.7807
0.9962	0.7811
0.9961	0.7816
0.996	0.782
0.9959	0.7825
0.9958	0.7829
0.9957	0.7834
0.9956	0.7838
0.9955	0.7842
0.9954	0.7847
0.9953	0.7851
0.9952	0.7855
0.9951	0.7859
0.995	0.7863
0.9949	0.7867
0.9948	0.7871
0.9947	0.7875
0.9946	0.7879
0.9945	0.7883
0.9944	0.7887
0.9943	0.7891
0.9942	0.7895
0.9941	0.7899
0.994	0.7903
0.9939	0.7906
0.9938	0.791
0.9937	0.7914
0.9936	0.7917
0.9935	0.7921
0.9934	0.7925
0.9933	0.7928
0.9932	0.7932
0.9931	0.7935
0.993	0.7939
0.9929	0.7943
0.9928	0.7946
0.9927	0.795
0.9926	0.7953
0.9925	0.7956
0.9924	0.796
0.9923	0.7963
0.9922	0.7967
0.9921	0.7969999999999999
0.992	0.7973
0.9919	0.7977
0.9918	0.798
0.9917	0.7983
0.9916	0.7987
0.9915	0.7989999999999999
0.9914	0.7993
0.9913	0.7996
0.9912	0.8
0.9911	0.8003
0.991	0.8006
0.9909	0.8009
0.9908	0.8013
0.9907	0.8016
0.9906	0.8019000000000001
0.9905	0.8022
0.9904	0.8025
0.9903	0.8028
0.9902	0.8031
0.9901	0.8035
0.99	0.8038
0.9899	0.8041
0.9898	0.8044
0.9897	0.8047
0.9896	0.8049999999999999
0.9895	0.8053
0.9894	0.8056
0.9893	0.8059000000000001
0.9892	0.8062
0.9891	0.8065
0.989	0.8068
0.9889	0.8071
0.9888	0.8074
0.9887	0.8077
0.9886	0.808
0.9885	0.8083
0.9884	0.8086
0.9883	0.8089
0.9882	0.8091
0.9881	0.8094
0.988	0.8097
0.9879	0.81
0.9878	0.8103
0.9877	0.8106
0.9876	0.8109
0.9875	0.8112
0.9874	0.8114
0.9873	0.8117
0.9872	0.812
0.9871	0.8123
0.987	0.8126
0.9869	0.8129
0.9868	0.8130999999999999
0.9867	0.8134
0.9866	0.8137
0.9865	0.8140000000000001
0.9864	0.8143
0.9863	0.8145
0.9862	0.8148
0.9861	0.8150999999999999
0.986	0.8154
0.9859	0.8156
0.9858	0.8159
0.9857	0.8162
0.9856	0.8165
0.9855	0.8167
0.9854	0.817
0.9853	0.8173
0.9852	0.8175
0.9851	0.8178
0.985	0.8181
0.9849	0.8184
0.9848	0.8186
0.9847	0.8189
0.9846	0.8192
0.9845	0.8194
0.9844	0.8197
0.9843	0.8200000000000001
0.9842	0.8202
0.9841	0.8205
0.984	0.8208
0.9839	0.821
0.9838	0.8213
0.9837	0.8215
0.9836	0.8218
0.9835	0.8221
0.9834	0.8223
0.9833	0.8226
0.9832	0.8229
0.9831	0.8230999999999999
0.983	0.8234
0.9829	0.8236
0.9828	0.8239
0.9827	0.8242
0.9826	0.8244
0.9825	0.8247
0.9824	0.8249
0.9823	0.8251999999999999
0.9822	0.8254
0.9821	0.8257
0.982	0.8260000000000001
0.9819	0.8262
0.9818	0.8265
0.9817	0.8267
0.9816	0.827
0.9815	0.8271999999999999
0.9814	0.8275
0.9813	0.8277
0.9812	0.8280000000000001
0.9811	0.8282
0.981	0.8285
0.9809	0.8287
0.9808	0.829
0.9807	0.8291999999999999
0.9806	0.8295
0.9805	0.8297
0.9804	0.83
0.9803	0.8302
0.9802	0.8305
0.9801	0.8307
0.98	0.831
0.9799	0.8311999999999999
0.9798	0.8315
0.9797	0.8317
0.9796	0.832
0.9795	0.8322
0.9794	0.8325
0.9793	0.8327
0.9792	0.833
0.9791	0.8331999999999999
0.979	0.8335
0.9789	0.8337
0.9788	0.8339
0.9787	0.8342
0.9786	0.8344
0.9785	0.8347
0.9784	0.8349
0.9783	0.8351999999999999
0.9782	0.8354
0.9781	0.8356
0.978	0.8359
0.9779	0.8361000000000001
0.9778	0.8364
0.9777	0.8366
0.9776	0.8369
0.9775	0.8371
0.9774	0.8372999999999999
0.9773	0.8376
0.9772	0.8378
0.9771	0.8381000000000001
0.977	0.8383
0.9769	0.8385
0.9768	0.8388
0.9767	0.839
0.9766	0.8392999999999999
0.9765	0.8395
0.9764	0.8397
0.9763	0.84
0.9762	0.8402000000000001
0.9761	0.8404
0.976	0.8407
0.9759	0.8409
0.9758	0.8412
0.9757	0.8414
0.9756	0.8416
0.9755	0.8419
0.9754	0.8421
0.9753000000000001	0.8423
0.9752	0.8426
0.9751	0.8428
0.975	0.843
0.9749	0.8432999999999999
0.9748	0.8435
0.9747	0.8437
0.9746	0.844
0.9745	0.8442000000000001
0.9744	0.8444
0.9742999999999999	0.8447
0.9742	0.8449
0.9741	0.8451
0.974	0.8454
0.9739	0.8456
0.9738	0.8458
0.9737	0.8461
0.9736	0.8463
0.9735	0.8465
0.9734	0.8468
0.9733	0.847
0.9732	0.8472
0.9731	0.8475
0.973	0.8477
0.9729	0.8479
0.9728	0.8482000000000001
0.9727	0.8484
0.9726	0.8486
0.9725	0.8488
0.9724	0.8491
0.9723	0.8492999999999999
0.9722	0.8495
0.9721	0.8498
0.972	0.85
0.9719	0.8502000000000001
0.9718	0.8505
0.9717	0.8507
0.9716	0.8509
0.9715	0.8511
0.9714	0.8513999999999999
0.9713	0.8516
0.9712	0.8518
0.9711	0.852
0.971	0.8523000000000001
0.9709	0.8525
0.9708	0.8527
0.9707	0.853
0.9706	0.8532
0.9705	0.8533999999999999
0.9704	0.8536
0.9703	0.8539
0.9702	0.8541
0.9701	0.8543000000000001
0.97	0.8545
0.9699	0.8548
0.9698	0.855
0.9697	0.8552
0.9696	0.8553999999999999
0.9695	0.8557
0.9694	0.8559
0.9693	0.8561
0.9692	0.8563000000000001
0.9691	0.8566
0.969	0.8568
0.9689	0.857
0.9688	0.8572
0.9687	0.8575
0.9686	0.8577
0.9685	0.8579
0.9684	0.8581
0.9683	0.8584
0.9682	0.8586
0.9681	0.8588
0.968	0.859
0.9679	0.8592
0.9678	0.8594999999999999
0.9677	0.8597
0.9676	0.8599
0.9675	0.8601
0.9674	0.8604
0.9673	0.8606
0.9672	0.8608
0.9671	0.861
0.967	0.8612
0.9669	0.8614999999999999
0.9668	0.8617
0.9667	0.8619
0.9666	0.8621
0.9665	0.8623000000000001
0.9664	0.8626
0.9663	0.8628
0.9662	0.863
0.9661	0.8632
0.966	0.8634
0.9659	0.8637
0.9658	0.8639
0.9657	0.8641
0.9656	0.8643000000000001
0.9655	0.8645
0.9654	0.8648
0.9653	0.865
0.9652000000000001	0.8652
0.9651	0.8654
0.965	0.8656
0.9649	0.8659
0.9648	0.8661
0.9647	0.8663
0.9646	0.8665
0.9645	0.8667
0.9644	0.867
0.9643	0.8672
0.9642	0.8674
0.9641	0.8676
0.964	0.8678
0.9639	0.868
0.9638	0.8683
0.9637	0.8685
0.9636	0.8687
0.9635	0.8689
0.9634	0.8691
0.9633	0.8693
0.9632000000000001	0.8696
0.9631	0.8698
0.963	0.87
0.9629	0.8702
0.9628	0.8704000000000001
0.9627	0.8706
0.9626	0.8709
0.9625	0.8711
0.9624	0.8713
0.9623	0.8714999999999999
0.9621999999999999	0.8717
0.9621	0.8719
0.962	0.8722
0.9619	0.8724000000000001
0.9618	0.8726
0.9617	0.8728
0.9616	0.873
0.9615	0.8732
0.9614	0.8734
0.9613	0.8737
0.9612	0.8739
0.9611	0.8741
0.961	0.8743
0.9609	0.8745
0.9608	0.8747
0.9607	0.875
0.9606	0.8752
0.9605	0.8754
0.9604	0.8756
0.9603	0.8758
0.9601999999999999	0.876
0.9601	0.8762
0.96	0.8765000000000001
0.9599	0.8767
0.9598	0.8769
0.9597	0.8771
0.9596	0.8773
0.9595	0.8775
0.9594	0.8777
0.9593	0.8779
0.9592	0.8782
0.9591	0.8784
0.959	0.8786
0.9589	0.8788
0.9588	0.879
0.9587	0.8792
0.9586	0.8794
0.9585	0.8796
0.9584	0.8799
0.9583	0.8801
0.9582	0.8803
0.9581	0.8805000000000001
0.958	0.8807
0.9579	0.8809
0.9578	0.8811
0.9577	0.8813
0.9576	0.8815999999999999
0.9575	0.8818
0.9574	0.882
0.9573	0.8822
0.9572	0.8824
0.9571	0.8826
0.957	0.8828
0.9569	0.883
0.9568	0.8832
0.9567	0.8835
0.9566	0.8837
0.9565	0.8839
0.9564	0.8841
0.9563	0.8843
0.9562	0.8845
0.9561	0.8847
0.956	0.8849
0.9559	0.8851
0.9558	0.8854
0.9557	0.8855999999999999
0.9556	0.8858
0.9555	0.886
0.9554	0.8862
0.9553	0.8864
0.9552	0.8866
0.9551	0.8868
0.955	0.887
0.9549	0.8872
0.9548	0.8875
0.9547	0.8877
0.9546	0.8879
0.9545	0.8881
0.9544	0.8883
0.9543	0.8885
0.9542	0.8887
0.9541	0.8889
0.954	0.8891
0.9539	0.8893
0.9538	0.8895
0.9537	0.8898
0.9536	0.89
0.9535	0.8902
0.9534	0.8904
0.9533	0.8906000000000001
0.9532	0.8908
0.9531000000000001	0.891
0.953	0.8912
0.9529	0.8914
0.9528	0.8916
0.9527	0.8918
0.9526	0.8921
0.9525	0.8923
0.9524	0.8925
0.9523	0.8927
0.9522	0.8929
0.9521	0.8931
0.952	0.8933
0.9519	0.8935
0.9518	0.8936999999999999
0.9517	0.8939
0.9516	0.8941
0.9515	0.8943
0.9514	0.8945
0.9513	0.8948
0.9512	0.895
0.9511000000000001	0.8952
0.951	0.8954
0.9509	0.8956
0.9508	0.8958
0.9507	0.896
0.9506	0.8962
0.9505	0.8964
0.9504	0.8966
0.9503	0.8968
0.9502	0.897
0.9501	0.8972
0.95	0.8974
0.9499	0.8976999999999999
0.9498	0.8979
0.9497	0.8981
0.9496	0.8983
0.9495	0.8985
0.9494	0.8987
0.9493	0.8989
0.9492	0.8991
0.9491	0.8993
0.949	0.8995
0.9489	0.8996999999999999
0.9488	0.8999
0.9487	0.9001
0.9486	0.9003
0.9485	0.9005
0.9484	0.9007000000000001
0.9483	0.9009
0.9482	0.9012
0.9480999999999999	0.9014
0.948	0.9016
0.9479	0.9018
0.9478	0.902
0.9477	0.9022
0.9476	0.9024
0.9475	0.9026
0.9474	0.9028
0.9473	0.903
0.9472	0.9032
0.9471	0.9034
0.947	0.9036
0.9469	0.9038
0.9468	0.904
0.9467	0.9042
0.9466	0.9044
0.9465	0.9046
0.9464	0.9048
0.9463	0.9051
0.9462	0.9053
0.9460999999999999	0.9055
0.946	0.9057
0.9459	0.9059
0.9458	0.9061
0.9457	0.9063
0.9456	0.9065
0.9455	0.9067000000000001
0.9454	0.9069
0.9453	0.9071
0.9452	0.9073
0.9451	0.9075
0.945	0.9077
0.9449	0.9079
0.9448	0.9081
0.9447	0.9083
0.9446	0.9085
0.9445	0.9087
0.9444	0.9089
0.9443	0.9091
0.9442	0.9093
0.9441	0.9095
0.944	0.9097
0.9439	0.9099
0.9438	0.9102
0.9437	0.9104
0.9436	0.9106
0.9435	0.9108
0.9434	0.911
0.9433	0.9112
0.9432	0.9114
0.9431	0.9116
0.943	0.9117999999999999
0.9429	0.912
0.9428	0.9122
0.9427	0.9124
0.9426	0.9126
0.9425	0.9128000000000001
0.9424	0.913
0.9423	0.9132
0.9422	0.9134
0.9421	0.9136
0.942	0.9138
0.9419	0.914
0.9418	0.9142
0.9417	0.9144
0.9416	0.9146
0.9415	0.9148000000000001
0.9414	0.915
0.9413	0.9152
0.9412	0.9154
0.9411	0.9156
0.9410000000000001	0.9158
0.9409	0.916
0.9408	0.9162
0.9407	0.9164
0.9406	0.9166
0.9405	0.9168000000000001
0.9404	0.917
0.9403	0.9172
0.9402	0.9174
0.9401	0.9176
0.94	0.9178999999999999
0.9399	0.9181
0.9398	0.9183
0.9397	0.9185
0.9396	0.9187
0.9395	0.9189
0.9394	0.9191
0.9393	0.9193
0.9392	0.9195
0.9391	0.9197
0.9390000000000001	0.9198999999999999
0.9389	0.9201
0.9388	0.9203
0.9387	0.9205
0.9386	0.9207
0.9385	0.9209
0.9384	0.9211
0.9383	0.9213
0.9382	0.9215
0.9381	0.9217
0.938	0.9218999999999999
0.9379	0.9221
0.9378	0.9223
0.9377	0.9225
0.9376	0.9227
0.9375	0.9229
0.9374	0.9231
0.9373	0.9233
0.9372	0.9235
0.9371	0.9237
0.937	0.9238999999999999
0.9369	0.9241
0.9368	0.9243
0.9367	0.9245
0.9366	0.9247
0.9365	0.9249
0.9364	0.9251
0.9363	0.9253
0.9362	0.9255
0.9361	0.9257
0.9359999999999999	0.9259
0.9359	0.9261
0.9358	0.9263
0.9357	0.9265
0.9356	0.9267
0.9355	0.9269000000000001
0.9354	0.9271
0.9353	0.9273
0.9352	0.9275
0.9351	0.9277
0.935	0.9279
0.9349	0.9281
0.9348	0.9283
0.9347	0.9285
0.9346	0.9287
0.9345	0.9289000000000001
0.9344	0.9291
0.9343	0.9293
0.9342	0.9295
0.9341	0.9297
0.9339999999999999	0.9299
0.9339	0.9301
0.9338	0.9303
0.9337	0.9305
0.9336	0.9307
0.9335	0.9309000000000001
0.9334	0.9311
0.9333	0.9313
0.9332	0.9315
0.9331	0.9317
0.933	0.9319
0.9329	0.9321
0.9328	0.9323
0.9327	0.9325
0.9326	0.9327
0.9325	0.9329
0.9324	0.9331
0.9323	0.9333
0.9322	0.9335
0.9321	0.9337
0.9319999999999999	0.9339
0.9319	0.9341
0.9318	0.9343
0.9317	0.9345
0.9316	0.9347
0.9315	0.9349
0.9314	0.9351
0.9313	0.9353
0.9312	0.9355
0.9311	0.9357
0.931	0.9359
0.9309000000000001	0.9361
0.9308	0.9363
0.9307	0.9365
0.9306	0.9367
0.9305	0.9368
0.9304	0.937
0.9303	0.9372
0.9302	0.9374
0.9301	0.9376
0.9299999999999999	0.9378
0.9299	0.938
0.9298	0.9382
0.9297	0.9384
0.9296	0.9386
0.9295	0.9388
0.9294	0.9390000000000001
0.9293	0.9392
0.9292	0.9394
0.9291	0.9396
0.929	0.9398
0.9289000000000001	0.94
0.9288	0.9402
0.9287	0.9404
0.9286	0.9406
0.9285	0.9408
0.9284	0.9410000000000001
0.9283	0.9412
0.9282	0.9414
0.9281	0.9416
0.928	0.9418
0.9279	0.942
0.9278	0.9422
0.9277	0.9424
0.9276	0.9426
0.9275	0.9428
0.9274	0.943
0.9273	0.9432
0.9272	0.9434
0.9271	0.9436
0.927	0.9438
0.9269000000000001	0.944
0.9268	0.9442
0.9267	0.9444
0.9266	0.9446
0.9265	0.9448
0.9264	0.945
0.9263	0.9451
0.9262	0.9453
0.9261	0.9455
0.926	0.9457
0.9259	0.9459
0.9258	0.9460999999999999
0.9257	0.9463
0.9256	0.9465
0.9255	0.9467
0.9254	0.9469
0.9253	0.9471
0.9252	0.9473
0.9251	0.9475
0.925	0.9477
0.9249	0.9479
0.9248	0.9480999999999999
0.9247	0.9483
0.9246	0.9485
0.9245	0.9487
0.9244	0.9489
0.9243	0.9491
0.9242	0.9493
0.9241	0.9495
0.924	0.9497
0.9238999999999999	0.9499
0.9238	0.9501
0.9237	0.9503
0.9236	0.9505
0.9235	0.9506
0.9234	0.9508
0.9233	0.951
0.9232	0.9512
0.9231	0.9514
0.923	0.9516
0.9229	0.9518
0.9228	0.952
0.9227	0.9522
0.9226	0.9524
0.9225	0.9526
0.9224	0.9528
0.9223	0.953
0.9222	0.9532
0.9221	0.9534
0.922	0.9536
0.9218999999999999	0.9538
0.9218	0.954
0.9217	0.9542
0.9216	0.9544
0.9215	0.9546
0.9214	0.9548
0.9213	0.955
0.9212	0.9552
0.9211	0.9553
0.921	0.9555
0.9209	0.9557
0.9208	0.9559
0.9207	0.9561
0.9206	0.9563
0.9205	0.9565
0.9204	0.9567
0.9203	0.9569
0.9202	0.9571
0.9201	0.9573
0.92	0.9575
0.9198999999999999	0.9577
0.9198	0.9579
0.9197	0.9581
0.9196	0.9583
0.9195	0.9585
0.9194	0.9587
0.9193	0.9589
0.9192	0.9591
0.9191	0.9592
0.919	0.9594
0.9189	0.9596
0.9188000000000001	0.9598
0.9187	0.96
0.9186	0.9601999999999999
0.9185	0.9604
0.9184	0.9606
0.9183	0.9608
0.9182	0.961
0.9181	0.9612
0.918	0.9614
0.9178999999999999	0.9616
0.9178	0.9618
0.9177	0.962
0.9176	0.9621999999999999
0.9175	0.9624
0.9174	0.9626
0.9173	0.9627
0.9172	0.9629
0.9171	0.9631
0.917	0.9633
0.9169	0.9635
0.9168000000000001	0.9637
0.9167	0.9639
0.9166	0.9641
0.9165	0.9643
0.9164	0.9645
0.9163	0.9647
0.9162	0.9649
0.9161	0.9651
0.916	0.9653
0.9159	0.9655
0.9158	0.9657
0.9157	0.9658
0.9156	0.966
0.9155	0.9662
0.9154	0.9664
0.9153	0.9666
0.9152	0.9668
0.9151	0.967
0.915	0.9672
0.9149	0.9674
0.9148000000000001	0.9676
0.9147	0.9678
0.9146	0.968
0.9145	0.9682
0.9144	0.9684
0.9143	0.9686
0.9142	0.9687
0.9141	0.9689
0.914	0.9691
0.9139	0.9693
0.9138	0.9695
0.9137	0.9697
0.9136	0.9699
0.9135	0.9701
0.9134	0.9703
0.9133	0.9705
0.9132	0.9707
0.9131	0.9709
0.913	0.9711
0.9129	0.9713
0.9128000000000001	0.9715
0.9127	0.9716
0.9126	0.9718
0.9125	0.972
0.9124	0.9722
0.9123	0.9724
0.9122	0.9726
0.9121	0.9728
0.912	0.973
0.9119	0.9732
0.9117999999999999	0.9734
0.9117	0.9736
0.9116	0.9738
0.9115	0.974
0.9114	0.9741
0.9113	0.9742999999999999
0.9112	0.9745
0.9111	0.9747
0.911	0.9749
0.9109	0.9751
0.9108	0.9753000000000001
0.9107	0.9755
0.9106	0.9757
0.9105	0.9759
0.9104	0.9761
0.9103	0.9763
0.9102	0.9765
0.9101	0.9766
0.91	0.9768
0.9099	0.977
0.9097999999999999	0.9772
0.9097	0.9774
0.9096	0.9776
0.9095	0.9778
0.9094	0.978
0.9093	0.9782
0.9092	0.9784
0.9091	0.9786
0.909	0.9788
0.9089	0.9789
0.9088	0.9791
0.9087	0.9793
0.9086	0.9795
0.9085	0.9797
0.9084	0.9799
0.9083	0.9801
0.9082	0.9803
0.9081	0.9805
0.908	0.9807
0.9079	0.9809
0.9077999999999999	0.981
0.9077	0.9812
0.9076	0.9814
0.9075	0.9816
0.9074	0.9818
0.9073	0.982
0.9072	0.9822
0.9071	0.9824
0.907	0.9826
0.9069	0.9828
0.9068	0.983
0.9067000000000001	0.9832
0.9066	0.9833
0.9065	0.9835
0.9064	0.9837
0.9063	0.9839
0.9062	0.9841
0.9061	0.9843
0.906	0.9845
0.9059	0.9847
0.9057999999999999	0.9849
0.9057	0.9851
0.9056	0.9852
0.9055	0.9854
0.9054	0.9856
0.9053	0.9858
0.9052	0.986
0.9051	0.9862
0.905	0.9864
0.9049	0.9866
0.9048	0.9868
0.9047000000000001	0.987
0.9046	0.9871
0.9045	0.9873
0.9044	0.9875
0.9043	0.9877
0.9042	0.9879
0.9041	0.9881
0.904	0.9883
0.9039	0.9885
0.9038	0.9887
0.9037	0.9889
0.9036	0.989
0.9035	0.9892
0.9034	0.9894
0.9033	0.9896
0.9032	0.9898
0.9031	0.99
0.903	0.9902
0.9029	0.9904
0.9028	0.9906
0.9027000000000001	0.9908
0.9026	0.9909
0.9025	0.9911
0.9024	0.9913
0.9023	0.9915
0.9022	0.9917
0.9021	0.9919
0.902	0.9921
0.9019	0.9923
0.9018	0.9925
0.9017	0.9926
0.9016	0.9928
0.9015	0.993
0.9014	0.9932
0.9013	0.9934
0.9012	0.9936
0.9011	0.9938
0.901	0.994
0.9009	0.9942
0.9008	0.9943
0.9007000000000001	0.9945
0.9006	0.9947
0.9005	0.9949
0.9004	0.9951
0.9003	0.9953
0.9002	0.9955
0.9001	0.9957
0.9	0.9959
0.8999	0.996
0.8998	0.9962
0.8996999999999999	0.9964
0.8996	0.9966
0.8995	0.9968
0.8994	0.997
0.8993	0.9972
0.8992	0.9974
0.8991	0.9975
0.899	0.9977
0.8989	0.9979
0.8988	0.9981
0.8987	0.9983
0.8986	0.9985
0.8985	0.9987
0.8984	0.9989
0.8983	0.999
0.8982	0.9992
0.8981	0.9994
0.898	0.9996
0.8979	0.9998


==> 321nobin.txt <==
    1.0	0.8828
0.9999	0.8831
0.9998	0.8833
0.9997	0.8835
0.9996	0.8837
0.9995	0.8839
0.9994	0.8841
0.9993	0.8843
0.9992	0.8845
0.9991	0.8847
0.999	0.8848
0.9989	0.885
0.9988	0.8852
0.9987	0.8854
0.9986	0.8855999999999999
0.9985	0.8858
0.9984	0.8859
0.9983	0.8861
0.9982	0.8863
0.9981	0.8865
0.998	0.8866
0.9979	0.8868
0.9978	0.887
0.9977	0.8871
0.9976	0.8873
0.9975	0.8875
0.9974	0.8876
0.9973	0.8878
0.9972	0.888
0.9971	0.8881
0.997	0.8883
0.9969	0.8885
0.9968	0.8886000000000001
0.9967	0.8888
0.9966	0.889
0.9965	0.8891
0.9964	0.8893
0.9963	0.8895
0.9962	0.8896
0.9961	0.8898
0.996	0.8899
0.9959	0.8901
0.9958	0.8903
0.9957	0.8904
0.9956	0.8906000000000001
0.9955	0.8907
0.9954	0.8909
0.9953	0.8911
0.9952	0.8912
0.9951	0.8914
0.995	0.8915
0.9949	0.8917
0.9948	0.8919
0.9947	0.892
0.9946	0.8922
0.9945	0.8923
0.9944	0.8925
0.9943	0.8926000000000001
0.9942	0.8928
0.9941	0.8929
0.994	0.8931
0.9939	0.8933
0.9938	0.8934
0.9937	0.8936
0.9936	0.8936999999999999
0.9935	0.8939
0.9934	0.894
0.9933	0.8942
0.9932	0.8943
0.9931	0.8945
0.993	0.8946000000000001
0.9929	0.8948
0.9928	0.8949
0.9927	0.8951
0.9926	0.8952
0.9925	0.8954
0.9924	0.8955
0.9923	0.8956999999999999
0.9922	0.8958
0.9921	0.896
0.992	0.8961
0.9919	0.8963
0.9918	0.8964
0.9917	0.8966
0.9916	0.8967
0.9915	0.8969
0.9914	0.897
0.9913	0.8972
0.9912	0.8973
0.9911	0.8975
0.991	0.8976
0.9909	0.8978
0.9908	0.8979
0.9907	0.8981
0.9906	0.8982
0.9905	0.8984
0.9904	0.8985
0.9903	0.8987
0.9902	0.8988
0.9901	0.8989
0.99	0.8991
0.9899	0.8992
0.9898	0.8994
0.9897	0.8995
0.9896	0.8996999999999999
0.9895	0.8998
0.9894	0.9
0.9893	0.9001
0.9892	0.9003
0.9891	0.9004
0.989	0.9005
0.9889	0.9007000000000001
0.9888	0.9008
0.9887	0.901
0.9886	0.9011
0.9885	0.9013
0.9884	0.9014
0.9883	0.9016
0.9882	0.9017
0.9881	0.9018
0.988	0.902
0.9879	0.9021
0.9878	0.9023
0.9877	0.9024
0.9876	0.9026
0.9875	0.9027000000000001
0.9874	0.9028
0.9873	0.903
0.9872	0.9031
0.9871	0.9033
0.987	0.9034
0.9869	0.9035
0.9868	0.9037
0.9867	0.9038
0.9866	0.904
0.9865	0.9041
0.9864	0.9043
0.9863	0.9044
0.9862	0.9045
0.9861	0.9047000000000001
0.986	0.9048
0.9859	0.905
0.9858	0.9051
0.9857	0.9052
0.9856	0.9054
0.9855	0.9055
0.9854	0.9057
0.9853	0.9057999999999999
0.9852	0.9059
0.9851	0.9061
0.985	0.9062
0.9849	0.9064
0.9848	0.9065
0.9847	0.9066
0.9846	0.9068
0.9845	0.9069
0.9844	0.9071
0.9843	0.9072
0.9842	0.9073
0.9841	0.9075
0.984	0.9076
0.9839	0.9077
0.9838	0.9079
0.9837	0.908
0.9836	0.9082
0.9835	0.9083
0.9834	0.9084
0.9833	0.9086
0.9832	0.9087
0.9831	0.9088
0.983	0.909
0.9829	0.9091
0.9828	0.9093
0.9827	0.9094
0.9826	0.9095
0.9825	0.9097
0.9824	0.9097999999999999
0.9823	0.9099
0.9822	0.9101
0.9821	0.9102
0.982	0.9104
0.9819	0.9105
0.9818	0.9106
0.9817	0.9108
0.9816	0.9109
0.9815	0.911
0.9814	0.9112
0.9813	0.9113
0.9812	0.9114
0.9811	0.9116
0.981	0.9117
0.9809	0.9117999999999999
0.9808	0.912
0.9807	0.9121
0.9806	0.9122
0.9805	0.9124
0.9804	0.9125
0.9803	0.9127
0.9802	0.9128000000000001
0.9801	0.9129
0.98	0.9131
0.9799	0.9132
0.9798	0.9133
0.9797	0.9135
0.9796	0.9136
0.9795	0.9137
0.9794	0.9139
0.9793	0.914
0.9792	0.9141
0.9791	0.9143
0.979	0.9144
0.9789	0.9145
0.9788	0.9147
0.9787	0.9148000000000001
0.9786	0.9149
0.9785	0.9151
0.9784	0.9152
0.9783	0.9153
0.9782	0.9155
0.9781	0.9156
0.978	0.9157
0.9779	0.9159
0.9778	0.916
0.9777	0.9161
0.9776	0.9163
0.9775	0.9164
0.9774	0.9165
0.9773	0.9167
0.9772	0.9168000000000001
0.9771	0.9169
0.977	0.9171
0.9769	0.9172
0.9768	0.9173
0.9767	0.9175
0.9766	0.9176
0.9765	0.9177
0.9764	0.9178
0.9763	0.918
0.9762	0.9181
0.9761	0.9182
0.976	0.9184
0.9759	0.9185
0.9758	0.9186
0.9757	0.9188000000000001
0.9756	0.9189
0.9755	0.919
0.9754	0.9192
0.9753000000000001	0.9193
0.9752	0.9194
0.9751	0.9196
0.975	0.9197
0.9749	0.9198
0.9748	0.9198999999999999
0.9747	0.9201
0.9746	0.9202
0.9745	0.9203
0.9744	0.9205
0.9742999999999999	0.9206
0.9742	0.9207
0.9741	0.9209
0.974	0.921
0.9739	0.9211
0.9738	0.9212
0.9737	0.9214
0.9736	0.9215
0.9735	0.9216
0.9734	0.9218
0.9733	0.9218999999999999
0.9732	0.922
0.9731	0.9221
0.973	0.9223
0.9729	0.9224
0.9728	0.9225
0.9727	0.9227
0.9726	0.9228
0.9725	0.9229
0.9724	0.9231
0.9723	0.9232
0.9722	0.9233
0.9721	0.9234
0.972	0.9236
0.9719	0.9237
0.9718	0.9238
0.9717	0.9238999999999999
0.9716	0.9241
0.9715	0.9242
0.9714	0.9243
0.9713	0.9245
0.9712	0.9246
0.9711	0.9247
0.971	0.9248
0.9709	0.925
0.9708	0.9251
0.9707	0.9252
0.9706	0.9254
0.9705	0.9255
0.9704	0.9256
0.9703	0.9257
0.9702	0.9259
0.9701	0.926
0.97	0.9261
0.9699	0.9262
0.9698	0.9264
0.9697	0.9265
0.9696	0.9266
0.9695	0.9268
0.9694	0.9269000000000001
0.9693	0.927
0.9692	0.9271
0.9691	0.9273
0.969	0.9274
0.9689	0.9275
0.9688	0.9276
0.9687	0.9278
0.9686	0.9279
0.9685	0.928
0.9684	0.9281
0.9683	0.9283
0.9682	0.9284
0.9681	0.9285
0.968	0.9286
0.9679	0.9288
0.9678	0.9289000000000001
0.9677	0.929
0.9676	0.9292
0.9675	0.9293
0.9674	0.9294
0.9673	0.9295
0.9672	0.9297
0.9671	0.9298
0.967	0.9299
0.9669	0.9299999999999999
0.9668	0.9302
0.9667	0.9303
0.9666	0.9304
0.9665	0.9305
0.9664	0.9307
0.9663	0.9308
0.9662	0.9309000000000001
0.9661	0.931
0.966	0.9312
0.9659	0.9313
0.9658	0.9314
0.9657	0.9315
0.9656	0.9317
0.9655	0.9318
0.9654	0.9319
0.9653	0.9319999999999999
0.9652000000000001	0.9321
0.9651	0.9323
0.965	0.9324
0.9649	0.9325
0.9648	0.9326
0.9647	0.9328
0.9646	0.9329
0.9645	0.933
0.9644	0.9331
0.9643	0.9333
0.9642	0.9334
0.9641	0.9335
0.964	0.9336
0.9639	0.9338
0.9638	0.9339
0.9637	0.9339999999999999
0.9636	0.9341
0.9635	0.9342
0.9634	0.9344
0.9633	0.9345
0.9632000000000001	0.9346
0.9631	0.9347
0.963	0.9349
0.9629	0.935
0.9628	0.9351
0.9627	0.9352
0.9626	0.9354
0.9625	0.9355
0.9624	0.9356
0.9623	0.9357
0.9621999999999999	0.9358
0.9621	0.9359999999999999
0.962	0.9361
0.9619	0.9362
0.9618	0.9363
0.9617	0.9365
0.9616	0.9366
0.9615	0.9367
0.9614	0.9368
0.9613	0.9369
0.9612	0.9371
0.9611	0.9372
0.961	0.9373
0.9609	0.9374
0.9608	0.9375
0.9607	0.9377
0.9606	0.9378
0.9605	0.9379
0.9604	0.938
0.9603	0.9382
0.9601999999999999	0.9383
0.9601	0.9384
0.96	0.9385
0.9599	0.9386
0.9598	0.9388
0.9597	0.9389
0.9596	0.9390000000000001
0.9595	0.9391
0.9594	0.9392
0.9593	0.9394
0.9592	0.9395
0.9591	0.9396
0.959	0.9397
0.9589	0.9398
0.9588	0.94
0.9587	0.9401
0.9586	0.9402
0.9585	0.9403
0.9584	0.9404
0.9583	0.9406
0.9582	0.9407
0.9581	0.9408
0.958	0.9409
0.9579	0.9410000000000001
0.9578	0.9412
0.9577	0.9413
0.9576	0.9414
0.9575	0.9415
0.9574	0.9416
0.9573	0.9418
0.9572	0.9419
0.9571	0.942
0.957	0.9421
0.9569	0.9422
0.9568	0.9424
0.9567	0.9425
0.9566	0.9426
0.9565	0.9427
0.9564	0.9428
0.9563	0.943
0.9562	0.9431
0.9561	0.9432
0.956	0.9433
0.9559	0.9434
0.9558	0.9436
0.9557	0.9437
0.9556	0.9438
0.9555	0.9439
0.9554	0.944
0.9553	0.9441
0.9552	0.9443
0.9551	0.9444
0.955	0.9445
0.9549	0.9446
0.9548	0.9447
0.9547	0.9449
0.9546	0.945
0.9545	0.9451
0.9544	0.9452
0.9543	0.9453
0.9542	0.9454
0.9541	0.9456
0.954	0.9457
0.9539	0.9458
0.9538	0.9459
0.9537	0.946
0.9536	0.9460999999999999
0.9535	0.9463
0.9534	0.9464
0.9533	0.9465
0.9532	0.9466
0.9531000000000001	0.9467
0.953	0.9468
0.9529	0.947
0.9528	0.9471
0.9527	0.9472
0.9526	0.9473
0.9525	0.9474
0.9524	0.9476
0.9523	0.9477
0.9522	0.9478
0.9521	0.9479
0.952	0.948
0.9519	0.9480999999999999
0.9518	0.9482
0.9517	0.9484
0.9516	0.9485
0.9515	0.9486
0.9514	0.9487
0.9513	0.9488
0.9512	0.9489
0.9511000000000001	0.9491
0.951	0.9492
0.9509	0.9493
0.9508	0.9494
0.9507	0.9495
0.9506	0.9496
0.9505	0.9498
0.9504	0.9499
0.9503	0.95
0.9502	0.9501
0.9501	0.9502
0.95	0.9503
0.9499	0.9504
0.9498	0.9506
0.9497	0.9507
0.9496	0.9508
0.9495	0.9509
0.9494	0.951
0.9493	0.9511000000000001
0.9492	0.9513
0.9491	0.9514
0.949	0.9515
0.9489	0.9516
0.9488	0.9517
0.9487	0.9518
0.9486	0.9519
0.9485	0.9521
0.9484	0.9522
0.9483	0.9523
0.9482	0.9524
0.9480999999999999	0.9525
0.948	0.9526
0.9479	0.9527
0.9478	0.9529
0.9477	0.953
0.9476	0.9531000000000001
0.9475	0.9532
0.9474	0.9533
0.9473	0.9534
0.9472	0.9535
0.9471	0.9537
0.947	0.9538
0.9469	0.9539
0.9468	0.954
0.9467	0.9541
0.9466	0.9542
0.9465	0.9543
0.9464	0.9544
0.9463	0.9546
0.9462	0.9547
0.9460999999999999	0.9548
0.946	0.9549
0.9459	0.955
0.9458	0.9551
0.9457	0.9552
0.9456	0.9553
0.9455	0.9555
0.9454	0.9556
0.9453	0.9557
0.9452	0.9558
0.9451	0.9559
0.945	0.956
0.9449	0.9561
0.9448	0.9562
0.9447	0.9564
0.9446	0.9565
0.9445	0.9566
0.9444	0.9567
0.9443	0.9568
0.9442	0.9569
0.9441	0.957
0.944	0.9571
0.9439	0.9573
0.9438	0.9574
0.9437	0.9575
0.9436	0.9576
0.9435	0.9577
0.9434	0.9578
0.9433	0.9579
0.9432	0.958
0.9431	0.9581
0.943	0.9583
0.9429	0.9584
0.9428	0.9585
0.9427	0.9586
0.9426	0.9587
0.9425	0.9588
0.9424	0.9589
0.9423	0.959
0.9422	0.9591
0.9421	0.9593
0.942	0.9594
0.9419	0.9595
0.9418	0.9596
0.9417	0.9597
0.9416	0.9598
0.9415	0.9599
0.9414	0.96
0.9413	0.9601
0.9412	0.9603
0.9411	0.9604
0.9410000000000001	0.9605
0.9409	0.9606
0.9408	0.9607
0.9407	0.9608
0.9406	0.9609
0.9405	0.961
0.9404	0.9611
0.9403	0.9612
0.9402	0.9613
0.9401	0.9615
0.94	0.9616
0.9399	0.9617
0.9398	0.9618
0.9397	0.9619
0.9396	0.962
0.9395	0.9621
0.9394	0.9621999999999999
0.9393	0.9623
0.9392	0.9624
0.9391	0.9625
0.9390000000000001	0.9627
0.9389	0.9628
0.9388	0.9629
0.9387	0.963
0.9386	0.9631
0.9385	0.9632000000000001
0.9384	0.9633
0.9383	0.9634
0.9382	0.9635
0.9381	0.9636
0.938	0.9637
0.9379	0.9639
0.9378	0.964
0.9377	0.9641
0.9376	0.9642
0.9375	0.9643
0.9374	0.9644
0.9373	0.9645
0.9372	0.9646
0.9371	0.9647
0.937	0.9648
0.9369	0.9649
0.9368	0.965
0.9367	0.9651
0.9366	0.9652000000000001
0.9365	0.9654
0.9364	0.9655
0.9363	0.9656
0.9362	0.9657
0.9361	0.9658
0.9359999999999999	0.9659
0.9359	0.966
0.9358	0.9661
0.9357	0.9662
0.9356	0.9663
0.9355	0.9664
0.9354	0.9665
0.9353	0.9666
0.9352	0.9667
0.9351	0.9669
0.935	0.967
0.9349	0.9671
0.9348	0.9672
0.9347	0.9673
0.9346	0.9674
0.9345	0.9675
0.9344	0.9676
0.9343	0.9677
0.9342	0.9678
0.9341	0.9679
0.9339999999999999	0.968
0.9339	0.9681
0.9338	0.9682
0.9337	0.9683
0.9336	0.9684
0.9335	0.9685
0.9334	0.9686
0.9333	0.9688
0.9332	0.9689
0.9331	0.969
0.933	0.9691
0.9329	0.9692
0.9328	0.9693
0.9327	0.9694
0.9326	0.9695
0.9325	0.9696
0.9324	0.9697
0.9323	0.9698
0.9322	0.9699
0.9321	0.97
0.9319999999999999	0.9701
0.9319	0.9702
0.9318	0.9703
0.9317	0.9704
0.9316	0.9705
0.9315	0.9706
0.9314	0.9707
0.9313	0.9708
0.9312	0.9709
0.9311	0.971
0.931	0.9711
0.9309000000000001	0.9713
0.9308	0.9714
0.9307	0.9715
0.9306	0.9716
0.9305	0.9717
0.9304	0.9718
0.9303	0.9719
0.9302	0.972
0.9301	0.9721
0.9299999999999999	0.9722
0.9299	0.9723
0.9298	0.9724
0.9297	0.9725
0.9296	0.9726
0.9295	0.9727
0.9294	0.9728
0.9293	0.9729
0.9292	0.973
0.9291	0.9731
0.929	0.9732
0.9289000000000001	0.9733
0.9288	0.9734
0.9287	0.9735
0.9286	0.9736
0.9285	0.9737
0.9284	0.9738
0.9283	0.9739
0.9282	0.974
0.9281	0.9741
0.928	0.9742
0.9279	0.9742999999999999
0.9278	0.9744
0.9277	0.9745
0.9276	0.9746
0.9275	0.9747
0.9274	0.9748
0.9273	0.9749
0.9272	0.975
0.9271	0.9751
0.927	0.9752
0.9269000000000001	0.9753000000000001
0.9268	0.9754
0.9267	0.9755
0.9266	0.9756
0.9265	0.9757
0.9264	0.9758
0.9263	0.9759
0.9262	0.976
0.9261	0.9761
0.926	0.9762
0.9259	0.9763
0.9258	0.9764
0.9257	0.9765
0.9256	0.9766
0.9255	0.9767
0.9254	0.9768
0.9253	0.9769
0.9252	0.977
0.9251	0.9771
0.925	0.9772
0.9249	0.9773
0.9248	0.9774
0.9247	0.9775
0.9246	0.9776
0.9245	0.9777
0.9244	0.9778
0.9243	0.9779
0.9242	0.978
0.9241	0.9781
0.924	0.9782
0.9238999999999999	0.9783
0.9238	0.9784
0.9237	0.9785
0.9236	0.9786
0.9235	0.9787
0.9234	0.9788
0.9233	0.9789
0.9232	0.979
0.9231	0.9791
0.923	0.9792
0.9229	0.9793
0.9228	0.9794
0.9227	0.9795
0.9226	0.9796
0.9225	0.9797
0.9224	0.9798
0.9223	0.9799
0.9222	0.98
0.9221	0.9801
0.922	0.9802
0.9218999999999999	0.9803
0.9218	0.9804
0.9217	0.9805
0.9216	0.9805
0.9215	0.9806
0.9214	0.9807
0.9213	0.9808
0.9212	0.9809
0.9211	0.981
0.921	0.9811
0.9209	0.9812
0.9208	0.9813
0.9207	0.9814
0.9206	0.9815
0.9205	0.9816
0.9204	0.9817
0.9203	0.9818
0.9202	0.9819
0.9201	0.982
0.92	0.9821
0.9198999999999999	0.9822
0.9198	0.9823
0.9197	0.9824
0.9196	0.9825
0.9195	0.9826
0.9194	0.9826
0.9193	0.9827
0.9192	0.9828
0.9191	0.9829
0.919	0.983
0.9189	0.9831
0.9188000000000001	0.9832
0.9187	0.9833
0.9186	0.9834
0.9185	0.9835
0.9184	0.9836
0.9183	0.9837
0.9182	0.9838
0.9181	0.9839
0.918	0.984
0.9178999999999999	0.9841
0.9178	0.9841
0.9177	0.9842
0.9176	0.9843
0.9175	0.9844
0.9174	0.9845
0.9173	0.9846
0.9172	0.9847
0.9171	0.9848
0.917	0.9849
0.9169	0.985
0.9168000000000001	0.9851
0.9167	0.9852
0.9166	0.9853
0.9165	0.9853
0.9164	0.9854
0.9163	0.9855
0.9162	0.9856
0.9161	0.9857
0.916	0.9858
0.9159	0.9859
0.9158	0.986
0.9157	0.9861
0.9156	0.9862
0.9155	0.9863
0.9154	0.9863
0.9153	0.9864
0.9152	0.9865
0.9151	0.9866
0.915	0.9867
0.9149	0.9868
0.9148000000000001	0.9869
0.9147	0.987
0.9146	0.9871
0.9145	0.9872
0.9144	0.9872
0.9143	0.9873
0.9142	0.9874
0.9141	0.9875
0.914	0.9876
0.9139	0.9877
0.9138	0.9878
0.9137	0.9879
0.9136	0.988
0.9135	0.988
0.9134	0.9881
0.9133	0.9882
0.9132	0.9883
0.9131	0.9884
0.913	0.9885
0.9129	0.9886
0.9128000000000001	0.9887
0.9127	0.9888
0.9126	0.9888
0.9125	0.9889
0.9124	0.989
0.9123	0.9891
0.9122	0.9892
0.9121	0.9893
0.912	0.9894
0.9119	0.9895
0.9117999999999999	0.9895
0.9117	0.9896
0.9116	0.9897
0.9115	0.9898
0.9114	0.9899
0.9113	0.99
0.9112	0.9901
0.9111	0.9901
0.911	0.9902
0.9109	0.9903
0.9108	0.9904
0.9107	0.9905
0.9106	0.9906
0.9105	0.9907
0.9104	0.9907
0.9103	0.9908
0.9102	0.9909
0.9101	0.991
0.91	0.9911
0.9099	0.9912
0.9097999999999999	0.9912
0.9097	0.9913
0.9096	0.9914
0.9095	0.9915
0.9094	0.9916
0.9093	0.9917
0.9092	0.9918
0.9091	0.9918
0.909	0.9919
0.9089	0.992
0.9088	0.9921
0.9087	0.9922
0.9086	0.9922
0.9085	0.9923
0.9084	0.9924
0.9083	0.9925
0.9082	0.9926
0.9081	0.9927
0.908	0.9927
0.9079	0.9928
0.9077999999999999	0.9929
0.9077	0.993
0.9076	0.9931
0.9075	0.9931
0.9074	0.9932
0.9073	0.9933
0.9072	0.9934
0.9071	0.9935
0.907	0.9936
0.9069	0.9936
0.9068	0.9937
0.9067000000000001	0.9938
0.9066	0.9939
0.9065	0.994
0.9064	0.994
0.9063	0.9941
0.9062	0.9942
0.9061	0.9943
0.906	0.9943
0.9059	0.9944
0.9057999999999999	0.9945
0.9057	0.9946
0.9056	0.9947
0.9055	0.9947
0.9054	0.9948
0.9053	0.9949
0.9052	0.995
0.9051	0.995
0.905	0.9951
0.9049	0.9952
0.9048	0.9953
0.9047000000000001	0.9954
0.9046	0.9954
0.9045	0.9955
0.9044	0.9956
0.9043	0.9957
0.9042	0.9957
0.9041	0.9958
0.904	0.9959
0.9039	0.996
0.9038	0.996
0.9037	0.9961
0.9036	0.9962
0.9035	0.9963
0.9034	0.9963
0.9033	0.9964
0.9032	0.9965
0.9031	0.9966
0.903	0.9966
0.9029	0.9967
0.9028	0.9968
0.9027000000000001	0.9968
0.9026	0.9969
0.9025	0.997
0.9024	0.9971
0.9023	0.9971
0.9022	0.9972
0.9021	0.9973
0.902	0.9973
0.9019	0.9974
0.9018	0.9975
0.9017	0.9976
0.9016	0.9976
0.9015	0.9977
0.9014	0.9978
0.9013	0.9978
0.9012	0.9979
0.9011	0.998
0.901	0.998
0.9009	0.9981
0.9008	0.9982
0.9007000000000001	0.9982
0.9006	0.9983
0.9005	0.9984
0.9004	0.9984
0.9003	0.9985
0.9002	0.9986
0.9001	0.9986
0.9	0.9987
0.8999	0.9988
0.8998	0.9988
0.8996999999999999	0.9989
0.8996	0.999
0.8995	0.999
0.8994	0.9991
0.8993	0.9991
0.8992	0.9992
0.8991	0.9993
0.899	0.9993
0.8989	0.9994
0.8988	0.9994
0.8987	0.9995
0.8986	0.9996
0.8985	0.9996
0.8984	0.9997
0.8983	0.9997
0.8982	0.9998
0.8981	0.9998
0.898	0.9999
0.8979	0.9999


==> infinf1bin.txt <==
    1.0	0.6825
0.9999	0.7115
0.9998	0.7166
0.9997	0.7201
0.9996	0.7229
0.9995	0.7253000000000001
0.9994	0.7273000000000001
0.9993	0.7292000000000001
0.9992	0.7309
0.9991	0.7323999999999999
0.999	0.7338
0.9989	0.7352000000000001
0.9988	0.7364999999999999
0.9987	0.7377
0.9986	0.7389
0.9985	0.74
0.9984	0.7411
0.9983	0.7421
0.9982	0.7431
0.9981	0.744
0.998	0.745
0.9979	0.7459
0.9978	0.7468
0.9977	0.7476
0.9976	0.7484
0.9975	0.7493000000000001
0.9974	0.7501
0.9973	0.7508
0.9972	0.7516
0.9971	0.7523
0.997	0.7531
0.9969	0.7538
0.9968	0.7545
0.9967	0.7552
0.9966	0.7559
0.9965	0.7565999999999999
0.9964	0.7572
0.9963	0.7579
0.9962	0.7585
0.9961	0.7591
0.996	0.7598
0.9959	0.7604
0.9958	0.761
0.9957	0.7616
0.9956	0.7622
0.9955	0.7628
0.9954	0.7633
0.9953	0.7639
0.9952	0.7645
0.9951	0.765
0.995	0.7656000000000001
0.9949	0.7661
0.9948	0.7666999999999999
0.9947	0.7672
0.9946	0.7677
0.9945	0.7683
0.9944	0.7688
0.9943	0.7693
0.9942	0.7698
0.9941	0.7703
0.994	0.7708
0.9939	0.7713
0.9938	0.7718
0.9937	0.7723
0.9936	0.7727999999999999
0.9935	0.7733
0.9934	0.7737
0.9933	0.7742
0.9932	0.7746999999999999
0.9931	0.7752
0.993	0.7756000000000001
0.9929	0.7761
0.9928	0.7765
0.9927	0.777
0.9926	0.7774
0.9925	0.7779
0.9924	0.7783
0.9923	0.7787999999999999
0.9922	0.7792
0.9921	0.7797000000000001
0.992	0.7801
0.9919	0.7805
0.9918	0.7809
0.9917	0.7814
0.9916	0.7818
0.9915	0.7822
0.9914	0.7826
0.9913	0.7831
0.9912	0.7835
0.9911	0.7839
0.991	0.7843
0.9909	0.7847
0.9908	0.7851
0.9907	0.7855
0.9906	0.7859
0.9905	0.7863
0.9904	0.7867
0.9903	0.7871
0.9902	0.7875
0.9901	0.7879
0.99	0.7883
0.9899	0.7887
0.9898	0.789
0.9897	0.7894
0.9896	0.7898000000000001
0.9895	0.7902
0.9894	0.7906
0.9893	0.7908999999999999
0.9892	0.7913
0.9891	0.7917
0.989	0.7921
0.9889	0.7924
0.9888	0.7928
0.9887	0.7932
0.9886	0.7935
0.9885	0.7939
0.9884	0.7943
0.9883	0.7946
0.9882	0.795
0.9881	0.7953
0.988	0.7957
0.9879	0.796
0.9878	0.7964
0.9877	0.7968
0.9876	0.7971
0.9875	0.7975
0.9874	0.7978000000000001
0.9873	0.7982
0.9872	0.7985
0.9871	0.7988
0.987	0.7992
0.9869	0.7995
0.9868	0.7999
0.9867	0.8002
0.9866	0.8006
0.9865	0.8009
0.9864	0.8012
0.9863	0.8016
0.9862	0.8019000000000001
0.9861	0.8022
0.986	0.8026
0.9859	0.8029
0.9858	0.8032
0.9857	0.8036
0.9856	0.8039000000000001
0.9855	0.8042
0.9854	0.8045
0.9853	0.8049
0.9852	0.8052
0.9851	0.8055
0.985	0.8058
0.9849	0.8062
0.9848	0.8065
0.9847	0.8068
0.9846	0.8071
0.9845	0.8074
0.9844	0.8078
0.9843	0.8081
0.9842	0.8084
0.9841	0.8087
0.984	0.8089999999999999
0.9839	0.8093
0.9838	0.8097
0.9837	0.81
0.9836	0.8103
0.9835	0.8106
0.9834	0.8109
0.9833	0.8112
0.9832	0.8115
0.9831	0.8118
0.983	0.8121
0.9829	0.8124
0.9828	0.8127
0.9827	0.813
0.9826	0.8133
0.9825	0.8136
0.9824	0.8139000000000001
0.9823	0.8142
0.9822	0.8145
0.9821	0.8148
0.982	0.8150999999999999
0.9819	0.8154
0.9818	0.8157
0.9817	0.8160000000000001
0.9816	0.8163
0.9815	0.8166
0.9814	0.8169
0.9813	0.8172
0.9812	0.8175
0.9811	0.8178
0.981	0.8181
0.9809	0.8184
0.9808	0.8187
0.9807	0.819
0.9806	0.8192
0.9805	0.8195
0.9804	0.8198
0.9803	0.8201
0.9802	0.8204
0.9801	0.8207
0.98	0.821
0.9799	0.8213
0.9798	0.8215
0.9797	0.8218
0.9796	0.8221
0.9795	0.8224
0.9794	0.8227
0.9793	0.823
0.9792	0.8231999999999999
0.9791	0.8235
0.979	0.8238
0.9789	0.8241
0.9788	0.8244
0.9787	0.8246
0.9786	0.8249
0.9785	0.8251999999999999
0.9784	0.8255
0.9783	0.8257
0.9782	0.8260000000000001
0.9781	0.8263
0.978	0.8266
0.9779	0.8268
0.9778	0.8271
0.9777	0.8274
0.9776	0.8277
0.9775	0.8279
0.9774	0.8282
0.9773	0.8285
0.9772	0.8287
0.9771	0.829
0.977	0.8293
0.9769	0.8296
0.9768	0.8298
0.9767	0.8301000000000001
0.9766	0.8304
0.9765	0.8306
0.9764	0.8309
0.9763	0.8311999999999999
0.9762	0.8314
0.9761	0.8317
0.976	0.832
0.9759	0.8322
0.9758	0.8325
0.9757	0.8328
0.9756	0.833
0.9755	0.8333
0.9754	0.8335
0.9753000000000001	0.8338
0.9752	0.8341000000000001
0.9751	0.8343
0.975	0.8346
0.9749	0.8349
0.9748	0.8351
0.9747	0.8354
0.9746	0.8356
0.9745	0.8359
0.9744	0.8361000000000001
0.9742999999999999	0.8364
0.9742	0.8367
0.9741	0.8369
0.974	0.8371999999999999
0.9739	0.8374
0.9738	0.8377
0.9737	0.8379
0.9736	0.8382000000000001
0.9735	0.8385
0.9734	0.8387
0.9733	0.839
0.9732	0.8392
0.9731	0.8395
0.973	0.8397
0.9729	0.84
0.9728	0.8402000000000001
0.9727	0.8405
0.9726	0.8407
0.9725	0.841
0.9724	0.8412
0.9723	0.8415
0.9722	0.8417
0.9721	0.842
0.972	0.8422000000000001
0.9719	0.8425
0.9718	0.8427
0.9717	0.843
0.9716	0.8432
0.9715	0.8435
0.9714	0.8437
0.9713	0.844
0.9712	0.8442000000000001
0.9711	0.8445
0.971	0.8447
0.9709	0.845
0.9708	0.8452
0.9707	0.8455
0.9706	0.8457
0.9705	0.8459
0.9704	0.8462000000000001
0.9703	0.8464
0.9702	0.8467
0.9701	0.8469
0.97	0.8472
0.9699	0.8473999999999999
0.9698	0.8477
0.9697	0.8479
0.9696	0.8481
0.9695	0.8484
0.9694	0.8486
0.9693	0.8489
0.9692	0.8491
0.9691	0.8492999999999999
0.969	0.8496
0.9689	0.8498
0.9688	0.8501
0.9687	0.8503000000000001
0.9686	0.8505
0.9685	0.8508
0.9684	0.851
0.9683	0.8513
0.9682	0.8515
0.9681	0.8517
0.968	0.852
0.9679	0.8522000000000001
0.9678	0.8524
0.9677	0.8527
0.9676	0.8529
0.9675	0.8532
0.9674	0.8533999999999999
0.9673	0.8536
0.9672	0.8539
0.9671	0.8541
0.967	0.8543000000000001
0.9669	0.8546
0.9668	0.8548
0.9667	0.855
0.9666	0.8553
0.9665	0.8555
0.9664	0.8557
0.9663	0.856
0.9662	0.8562
0.9661	0.8564
0.966	0.8567
0.9659	0.8569
0.9658	0.8571
0.9657	0.8573999999999999
0.9656	0.8576
0.9655	0.8578
0.9654	0.8581
0.9653	0.8583000000000001
0.9652000000000001	0.8585
0.9651	0.8587
0.965	0.859
0.9649	0.8592
0.9648	0.8593999999999999
0.9647	0.8597
0.9646	0.8599
0.9645	0.8601
0.9644	0.8604
0.9643	0.8606
0.9642	0.8608
0.9641	0.861
0.964	0.8613
0.9639	0.8614999999999999
0.9638	0.8617
0.9637	0.8619
0.9636	0.8622
0.9635	0.8624
0.9634	0.8626
0.9633	0.8629
0.9632000000000001	0.8631
0.9631	0.8633
0.963	0.8634999999999999
0.9629	0.8638
0.9628	0.864
0.9627	0.8642
0.9626	0.8644000000000001
0.9625	0.8647
0.9624	0.8649
0.9623	0.8651
0.9621999999999999	0.8653
0.9621	0.8654999999999999
0.962	0.8658
0.9619	0.866
0.9618	0.8662
0.9617	0.8664000000000001
0.9616	0.8667
0.9615	0.8669
0.9614	0.8671
0.9613	0.8673
0.9612	0.8674999999999999
0.9611	0.8678
0.961	0.868
0.9609	0.8682
0.9608	0.8684000000000001
0.9607	0.8687
0.9606	0.8689
0.9605	0.8691
0.9604	0.8693
0.9603	0.8694999999999999
0.9601999999999999	0.8698
0.9601	0.87
0.96	0.8702
0.9599	0.8704000000000001
0.9598	0.8706
0.9597	0.8708
0.9596	0.8711
0.9595	0.8713
0.9594	0.8714999999999999
0.9593	0.8717
0.9592	0.8719
0.9591	0.8722
0.959	0.8724000000000001
0.9589	0.8726
0.9588	0.8728
0.9587	0.873
0.9586	0.8732
0.9585	0.8734999999999999
0.9584	0.8737
0.9583	0.8739
0.9582	0.8741
0.9581	0.8743
0.958	0.8745
0.9579	0.8747
0.9578	0.875
0.9577	0.8752
0.9576	0.8754
0.9575	0.8756
0.9574	0.8758
0.9573	0.876
0.9572	0.8762
0.9571	0.8765000000000001
0.957	0.8767
0.9569	0.8769
0.9568	0.8771
0.9567	0.8773
0.9566	0.8775
0.9565	0.8777
0.9564	0.878
0.9563	0.8782
0.9562	0.8784
0.9561	0.8786
0.956	0.8788
0.9559	0.879
0.9558	0.8792
0.9557	0.8794
0.9556	0.8796
0.9555	0.8799
0.9554	0.8801
0.9553	0.8803
0.9552	0.8805000000000001
0.9551	0.8807
0.955	0.8809
0.9549	0.8811
0.9548	0.8813
0.9547	0.8815
0.9546	0.8818
0.9545	0.882
0.9544	0.8822
0.9543	0.8824
0.9542	0.8826
0.9541	0.8828
0.954	0.883
0.9539	0.8832
0.9538	0.8834
0.9537	0.8835999999999999
0.9536	0.8838
0.9535	0.884
0.9534	0.8843
0.9533	0.8845
0.9532	0.8847
0.9531000000000001	0.8849
0.953	0.8851
0.9529	0.8853
0.9528	0.8855
0.9527	0.8857
0.9526	0.8859
0.9525	0.8861
0.9524	0.8863
0.9523	0.8865
0.9522	0.8867
0.9521	0.8869
0.952	0.8871
0.9519	0.8874
0.9518	0.8876
0.9517	0.8878
0.9516	0.888
0.9515	0.8882
0.9514	0.8884
0.9513	0.8886000000000001
0.9512	0.8888
0.9511000000000001	0.889
0.951	0.8892
0.9509	0.8894
0.9508	0.8896
0.9507	0.8898
0.9506	0.89
0.9505	0.8902
0.9504	0.8904
0.9503	0.8906000000000001
0.9502	0.8908
0.9501	0.891
0.95	0.8912
0.9499	0.8914
0.9498	0.8916
0.9497	0.8918
0.9496	0.892
0.9495	0.8922
0.9494	0.8924
0.9493	0.8926000000000001
0.9492	0.8928
0.9491	0.8931
0.949	0.8933
0.9489	0.8935
0.9488	0.8936999999999999
0.9487	0.8939
0.9486	0.8941
0.9485	0.8943
0.9484	0.8945
0.9483	0.8947
0.9482	0.8949
0.9480999999999999	0.8951
0.948	0.8953
0.9479	0.8955
0.9478	0.8956999999999999
0.9477	0.8959
0.9476	0.8961
0.9475	0.8963
0.9474	0.8965
0.9473	0.8967
0.9472	0.8969
0.9471	0.8971
0.947	0.8973
0.9469	0.8975
0.9468	0.8976999999999999
0.9467	0.8978
0.9466	0.898
0.9465	0.8982
0.9464	0.8984
0.9463	0.8986
0.9462	0.8988
0.9460999999999999	0.899
0.946	0.8992
0.9459	0.8994
0.9458	0.8996
0.9457	0.8998
0.9456	0.9
0.9455	0.9002
0.9454	0.9004
0.9453	0.9006
0.9452	0.9008
0.9451	0.901
0.945	0.9012
0.9449	0.9014
0.9448	0.9016
0.9447	0.9018
0.9446	0.902
0.9445	0.9022
0.9444	0.9024
0.9443	0.9026
0.9442	0.9028
0.9441	0.903
0.944	0.9032
0.9439	0.9034
0.9438	0.9036
0.9437	0.9037
0.9436	0.9039
0.9435	0.9041
0.9434	0.9043
0.9433	0.9045
0.9432	0.9047000000000001
0.9431	0.9049
0.943	0.9051
0.9429	0.9053
0.9428	0.9055
0.9427	0.9057
0.9426	0.9059
0.9425	0.9061
0.9424	0.9063
0.9423	0.9065
0.9422	0.9067000000000001
0.9421	0.9069
0.942	0.907
0.9419	0.9072
0.9418	0.9074
0.9417	0.9076
0.9416	0.9077999999999999
0.9415	0.908
0.9414	0.9082
0.9413	0.9084
0.9412	0.9086
0.9411	0.9088
0.9410000000000001	0.909
0.9409	0.9092
0.9408	0.9094
0.9407	0.9095
0.9406	0.9097
0.9405	0.9099
0.9404	0.9101
0.9403	0.9103
0.9402	0.9105
0.9401	0.9107
0.94	0.9109
0.9399	0.9111
0.9398	0.9113
0.9397	0.9115
0.9396	0.9116
0.9395	0.9117999999999999
0.9394	0.912
0.9393	0.9122
0.9392	0.9124
0.9391	0.9126
0.9390000000000001	0.9128000000000001
0.9389	0.913
0.9388	0.9132
0.9387	0.9133
0.9386	0.9135
0.9385	0.9137
0.9384	0.9139
0.9383	0.9141
0.9382	0.9143
0.9381	0.9145
0.938	0.9147
0.9379	0.9149
0.9378	0.9151
0.9377	0.9152
0.9376	0.9154
0.9375	0.9156
0.9374	0.9158
0.9373	0.916
0.9372	0.9162
0.9371	0.9164
0.937	0.9166
0.9369	0.9167
0.9368	0.9169
0.9367	0.9171
0.9366	0.9173
0.9365	0.9175
0.9364	0.9177
0.9363	0.9178999999999999
0.9362	0.9181
0.9361	0.9182
0.9359999999999999	0.9184
0.9359	0.9186
0.9358	0.9188000000000001
0.9357	0.919
0.9356	0.9192
0.9355	0.9194
0.9354	0.9195
0.9353	0.9197
0.9352	0.9198999999999999
0.9351	0.9201
0.935	0.9203
0.9349	0.9205
0.9348	0.9207
0.9347	0.9208
0.9346	0.921
0.9345	0.9212
0.9344	0.9214
0.9343	0.9216
0.9342	0.9218
0.9341	0.922
0.9339999999999999	0.9221
0.9339	0.9223
0.9338	0.9225
0.9337	0.9227
0.9336	0.9229
0.9335	0.9231
0.9334	0.9232
0.9333	0.9234
0.9332	0.9236
0.9331	0.9238
0.933	0.924
0.9329	0.9242
0.9328	0.9244
0.9327	0.9245
0.9326	0.9247
0.9325	0.9249
0.9324	0.9251
0.9323	0.9253
0.9322	0.9255
0.9321	0.9256
0.9319999999999999	0.9258
0.9319	0.926
0.9318	0.9262
0.9317	0.9264
0.9316	0.9265
0.9315	0.9267
0.9314	0.9269000000000001
0.9313	0.9271
0.9312	0.9273
0.9311	0.9275
0.931	0.9276
0.9309000000000001	0.9278
0.9308	0.928
0.9307	0.9282
0.9306	0.9284
0.9305	0.9286
0.9304	0.9287
0.9303	0.9289000000000001
0.9302	0.9291
0.9301	0.9293
0.9299999999999999	0.9295
0.9299	0.9296
0.9298	0.9298
0.9297	0.9299999999999999
0.9296	0.9302
0.9295	0.9304
0.9294	0.9305
0.9293	0.9307
0.9292	0.9309000000000001
0.9291	0.9311
0.929	0.9313
0.9289000000000001	0.9314
0.9288	0.9316
0.9287	0.9318
0.9286	0.9319999999999999
0.9285	0.9322
0.9284	0.9323
0.9283	0.9325
0.9282	0.9327
0.9281	0.9329
0.928	0.9331
0.9279	0.9332
0.9278	0.9334
0.9277	0.9336
0.9276	0.9338
0.9275	0.9339999999999999
0.9274	0.9341
0.9273	0.9343
0.9272	0.9345
0.9271	0.9347
0.927	0.9349
0.9269000000000001	0.935
0.9268	0.9352
0.9267	0.9354
0.9266	0.9356
0.9265	0.9357
0.9264	0.9359
0.9263	0.9361
0.9262	0.9363
0.9261	0.9365
0.926	0.9366
0.9259	0.9368
0.9258	0.937
0.9257	0.9372
0.9256	0.9374
0.9255	0.9375
0.9254	0.9377
0.9253	0.9379
0.9252	0.9381
0.9251	0.9382
0.925	0.9384
0.9249	0.9386
0.9248	0.9388
0.9247	0.9389
0.9246	0.9391
0.9245	0.9393
0.9244	0.9395
0.9243	0.9397
0.9242	0.9398
0.9241	0.94
0.924	0.9402
0.9238999999999999	0.9404
0.9238	0.9405
0.9237	0.9407
0.9236	0.9409
0.9235	0.9411
0.9234	0.9412
0.9233	0.9414
0.9232	0.9416
0.9231	0.9418
0.923	0.9419
0.9229	0.9421
0.9228	0.9423
0.9227	0.9425
0.9226	0.9426
0.9225	0.9428
0.9224	0.943
0.9223	0.9432
0.9222	0.9433
0.9221	0.9435
0.922	0.9437
0.9218999999999999	0.9439
0.9218	0.944
0.9217	0.9442
0.9216	0.9444
0.9215	0.9446
0.9214	0.9447
0.9213	0.9449
0.9212	0.9451
0.9211	0.9453
0.921	0.9454
0.9209	0.9456
0.9208	0.9458
0.9207	0.946
0.9206	0.9460999999999999
0.9205	0.9463
0.9204	0.9465
0.9203	0.9467
0.9202	0.9468
0.9201	0.947
0.92	0.9472
0.9198999999999999	0.9473
0.9198	0.9475
0.9197	0.9477
0.9196	0.9479
0.9195	0.948
0.9194	0.9482
0.9193	0.9484
0.9192	0.9486
0.9191	0.9487
0.919	0.9489
0.9189	0.9491
0.9188000000000001	0.9492
0.9187	0.9494
0.9186	0.9496
0.9185	0.9498
0.9184	0.9499
0.9183	0.9501
0.9182	0.9503
0.9181	0.9504
0.918	0.9506
0.9178999999999999	0.9508
0.9178	0.951
0.9177	0.9511000000000001
0.9176	0.9513
0.9175	0.9515
0.9174	0.9517
0.9173	0.9518
0.9172	0.952
0.9171	0.9522
0.917	0.9523
0.9169	0.9525
0.9168000000000001	0.9527
0.9167	0.9528
0.9166	0.953
0.9165	0.9532
0.9164	0.9534
0.9163	0.9535
0.9162	0.9537
0.9161	0.9539
0.916	0.954
0.9159	0.9542
0.9158	0.9544
0.9157	0.9546
0.9156	0.9547
0.9155	0.9549
0.9154	0.9551
0.9153	0.9552
0.9152	0.9554
0.9151	0.9556
0.915	0.9557
0.9149	0.9559
0.9148000000000001	0.9561
0.9147	0.9563
0.9146	0.9564
0.9145	0.9566
0.9144	0.9568
0.9143	0.9569
0.9142	0.9571
0.9141	0.9573
0.914	0.9574
0.9139	0.9576
0.9138	0.9578
0.9137	0.9579
0.9136	0.9581
0.9135	0.9583
0.9134	0.9584
0.9133	0.9586
0.9132	0.9588
0.9131	0.959
0.913	0.9591
0.9129	0.9593
0.9128000000000001	0.9595
0.9127	0.9596
0.9126	0.9598
0.9125	0.96
0.9124	0.9601
0.9123	0.9603
0.9122	0.9605
0.9121	0.9606
0.912	0.9608
0.9119	0.961
0.9117999999999999	0.9611
0.9117	0.9613
0.9116	0.9615
0.9115	0.9616
0.9114	0.9618
0.9113	0.962
0.9112	0.9621
0.9111	0.9623
0.911	0.9625
0.9109	0.9626
0.9108	0.9628
0.9107	0.963
0.9106	0.9631
0.9105	0.9633
0.9104	0.9635
0.9103	0.9636
0.9102	0.9638
0.9101	0.964
0.91	0.9641
0.9099	0.9643
0.9097999999999999	0.9645
0.9097	0.9646
0.9096	0.9648
0.9095	0.965
0.9094	0.9651
0.9093	0.9653
0.9092	0.9655
0.9091	0.9656
0.909	0.9658
0.9089	0.966
0.9088	0.9661
0.9087	0.9663
0.9086	0.9665
0.9085	0.9666
0.9084	0.9668
0.9083	0.967
0.9082	0.9671
0.9081	0.9673
0.908	0.9675
0.9079	0.9676
0.9077999999999999	0.9678
0.9077	0.9679
0.9076	0.9681
0.9075	0.9683
0.9074	0.9684
0.9073	0.9686
0.9072	0.9688
0.9071	0.9689
0.907	0.9691
0.9069	0.9693
0.9068	0.9694
0.9067000000000001	0.9696
0.9066	0.9698
0.9065	0.9699
0.9064	0.9701
0.9063	0.9702
0.9062	0.9704
0.9061	0.9706
0.906	0.9707
0.9059	0.9709
0.9057999999999999	0.9711
0.9057	0.9712
0.9056	0.9714
0.9055	0.9716
0.9054	0.9717
0.9053	0.9719
0.9052	0.972
0.9051	0.9722
0.905	0.9724
0.9049	0.9725
0.9048	0.9727
0.9047000000000001	0.9729
0.9046	0.973
0.9045	0.9732
0.9044	0.9734
0.9043	0.9735
0.9042	0.9737
0.9041	0.9738
0.904	0.974
0.9039	0.9742
0.9038	0.9742999999999999
0.9037	0.9745
0.9036	0.9746
0.9035	0.9748
0.9034	0.975
0.9033	0.9751
0.9032	0.9753000000000001
0.9031	0.9755
0.903	0.9756
0.9029	0.9758
0.9028	0.9759
0.9027000000000001	0.9761
0.9026	0.9763
0.9025	0.9764
0.9024	0.9766
0.9023	0.9768
0.9022	0.9769
0.9021	0.9771
0.902	0.9772
0.9019	0.9774
0.9018	0.9776
0.9017	0.9777
0.9016	0.9779
0.9015	0.978
0.9014	0.9782
0.9013	0.9784
0.9012	0.9785
0.9011	0.9787
0.901	0.9788
0.9009	0.979
0.9008	0.9792
0.9007000000000001	0.9793
0.9006	0.9795
0.9005	0.9796
0.9004	0.9798
0.9003	0.98
0.9002	0.9801
0.9001	0.9803
0.9	0.9804
0.8999	0.9806
0.8998	0.9808
0.8996999999999999	0.9809
0.8996	0.9811
0.8995	0.9812
0.8994	0.9814
0.8993	0.9816
0.8992	0.9817
0.8991	0.9819
0.899	0.982
0.8989	0.9822
0.8988	0.9824
0.8987	0.9825
0.8986	0.9827
0.8985	0.9828
0.8984	0.983
0.8983	0.9832
0.8982	0.9833
0.8981	0.9835
0.898	0.9836
0.8979	0.9838
0.8978	0.984
0.8976999999999999	0.9841
0.8976	0.9843
0.8975	0.9844
0.8974	0.9846
0.8973	0.9847
0.8972	0.9849
0.8971	0.9851
0.897	0.9852
0.8969	0.9854
0.8968	0.9855
0.8967	0.9857
0.8966	0.9859
0.8965	0.986
0.8964	0.9862
0.8963	0.9863
0.8962	0.9865
0.8961	0.9866
0.896	0.9868
0.8959	0.987
0.8958	0.9871
0.8956999999999999	0.9873
0.8956	0.9874
0.8955	0.9876
0.8954	0.9877
0.8953	0.9879
0.8952	0.9881
0.8951	0.9882
0.895	0.9884
0.8949	0.9885
0.8948	0.9887
0.8947	0.9888
0.8946000000000001	0.989
0.8945	0.9892
0.8944	0.9893
0.8943	0.9895
0.8942	0.9896
0.8941	0.9898
0.894	0.9899
0.8939	0.9901
0.8938	0.9903
0.8936999999999999	0.9904
0.8936	0.9906
0.8935	0.9907
0.8934	0.9909
0.8933	0.991
0.8932	0.9912
0.8931	0.9913
0.893	0.9915
0.8929	0.9917
0.8928	0.9918
0.8927	0.992
0.8926000000000001	0.9921
0.8925	0.9923
0.8924	0.9924
0.8923	0.9926
0.8922	0.9927
0.8921	0.9929
0.892	0.9931
0.8919	0.9932
0.8918	0.9934
0.8917	0.9935
0.8916	0.9937
0.8915	0.9938
0.8914	0.994
0.8913	0.9941
0.8912	0.9943
0.8911	0.9944
0.891	0.9946
0.8909	0.9948
0.8908	0.9949
0.8907	0.9951
0.8906000000000001	0.9952
0.8905	0.9954
0.8904	0.9955
0.8903	0.9957
0.8902	0.9958
0.8901	0.996
0.89	0.9961
0.8899	0.9963
0.8898	0.9965
0.8897	0.9966
0.8896	0.9968
0.8895	0.9969
0.8894	0.9971
0.8893	0.9972
0.8892	0.9974
0.8891	0.9975
0.889	0.9977
0.8889	0.9978
0.8888	0.998
0.8887	0.9981
0.8886000000000001	0.9983
0.8885	0.9985
0.8884	0.9986
0.8883	0.9988
0.8882	0.9989
0.8881	0.9991
0.888	0.9992
0.8879	0.9994
0.8878	0.9995
0.8877	0.9997
0.8876	0.9998


==> infinf1nobin.txt <==
    1.0	0.8744000000000001
0.9999	0.8753
0.9998	0.8758
0.9997	0.8762
0.9996	0.8766
0.9995	0.8769
0.9994	0.8773
0.9993	0.8776
0.9992	0.8779
0.9991	0.8782
0.999	0.8784
0.9989	0.8787
0.9988	0.879
0.9987	0.8793
0.9986	0.8795
0.9985	0.8798
0.9984	0.88
0.9983	0.8803
0.9982	0.8805000000000001
0.9981	0.8807
0.998	0.881
0.9979	0.8812
0.9978	0.8814
0.9977	0.8817
0.9976	0.8819
0.9975	0.8821
0.9974	0.8823
0.9973	0.8826
0.9972	0.8828
0.9971	0.883
0.997	0.8832
0.9969	0.8834
0.9968	0.8835999999999999
0.9967	0.8838
0.9966	0.8841
0.9965	0.8843
0.9964	0.8845
0.9963	0.8847
0.9962	0.8849
0.9961	0.8851
0.996	0.8853
0.9959	0.8855
0.9958	0.8857
0.9957	0.8859
0.9956	0.8861
0.9955	0.8863
0.9954	0.8864
0.9953	0.8866
0.9952	0.8868
0.9951	0.887
0.995	0.8872
0.9949	0.8874
0.9948	0.8876
0.9947	0.8878
0.9946	0.888
0.9945	0.8881
0.9944	0.8883
0.9943	0.8885
0.9942	0.8887
0.9941	0.8889
0.994	0.8891
0.9939	0.8892
0.9938	0.8894
0.9937	0.8896
0.9936	0.8898
0.9935	0.89
0.9934	0.8901
0.9933	0.8903
0.9932	0.8905
0.9931	0.8907
0.993	0.8909
0.9929	0.891
0.9928	0.8912
0.9927	0.8914
0.9926	0.8916
0.9925	0.8917
0.9924	0.8919
0.9923	0.8921
0.9922	0.8922
0.9921	0.8924
0.992	0.8926000000000001
0.9919	0.8928
0.9918	0.8929
0.9917	0.8931
0.9916	0.8933
0.9915	0.8934
0.9914	0.8936
0.9913	0.8938
0.9912	0.8939
0.9911	0.8941
0.991	0.8943
0.9909	0.8944
0.9908	0.8946000000000001
0.9907	0.8948
0.9906	0.8949
0.9905	0.8951
0.9904	0.8953
0.9903	0.8954
0.9902	0.8956
0.9901	0.8956999999999999
0.99	0.8959
0.9899	0.8961
0.9898	0.8962
0.9897	0.8964
0.9896	0.8966
0.9895	0.8967
0.9894	0.8969
0.9893	0.897
0.9892	0.8972
0.9891	0.8974
0.989	0.8975
0.9889	0.8976999999999999
0.9888	0.8978
0.9887	0.898
0.9886	0.8981
0.9885	0.8983
0.9884	0.8985
0.9883	0.8986
0.9882	0.8988
0.9881	0.8989
0.988	0.8991
0.9879	0.8992
0.9878	0.8994
0.9877	0.8996
0.9876	0.8996999999999999
0.9875	0.8999
0.9874	0.9
0.9873	0.9002
0.9872	0.9003
0.9871	0.9005
0.987	0.9006
0.9869	0.9008
0.9868	0.9009
0.9867	0.9011
0.9866	0.9012
0.9865	0.9014
0.9864	0.9015
0.9863	0.9017
0.9862	0.9018
0.9861	0.902
0.986	0.9021
0.9859	0.9023
0.9858	0.9024
0.9857	0.9026
0.9856	0.9027000000000001
0.9855	0.9029
0.9854	0.903
0.9853	0.9032
0.9852	0.9033
0.9851	0.9035
0.985	0.9036
0.9849	0.9038
0.9848	0.9039
0.9847	0.9041
0.9846	0.9042
0.9845	0.9044
0.9844	0.9045
0.9843	0.9047000000000001
0.9842	0.9048
0.9841	0.905
0.984	0.9051
0.9839	0.9053
0.9838	0.9054
0.9837	0.9055
0.9836	0.9057
0.9835	0.9057999999999999
0.9834	0.906
0.9833	0.9061
0.9832	0.9063
0.9831	0.9064
0.983	0.9066
0.9829	0.9067000000000001
0.9828	0.9068
0.9827	0.907
0.9826	0.9071
0.9825	0.9073
0.9824	0.9074
0.9823	0.9076
0.9822	0.9077
0.9821	0.9077999999999999
0.982	0.908
0.9819	0.9081
0.9818	0.9083
0.9817	0.9084
0.9816	0.9086
0.9815	0.9087
0.9814	0.9088
0.9813	0.909
0.9812	0.9091
0.9811	0.9093
0.981	0.9094
0.9809	0.9095
0.9808	0.9097
0.9807	0.9097999999999999
0.9806	0.91
0.9805	0.9101
0.9804	0.9102
0.9803	0.9104
0.9802	0.9105
0.9801	0.9107
0.98	0.9108
0.9799	0.9109
0.9798	0.9111
0.9797	0.9112
0.9796	0.9113
0.9795	0.9115
0.9794	0.9116
0.9793	0.9117999999999999
0.9792	0.9119
0.9791	0.912
0.979	0.9122
0.9789	0.9123
0.9788	0.9124
0.9787	0.9126
0.9786	0.9127
0.9785	0.9129
0.9784	0.913
0.9783	0.9131
0.9782	0.9133
0.9781	0.9134
0.978	0.9135
0.9779	0.9137
0.9778	0.9138
0.9777	0.9139
0.9776	0.9141
0.9775	0.9142
0.9774	0.9143
0.9773	0.9145
0.9772	0.9146
0.9771	0.9147
0.977	0.9149
0.9769	0.915
0.9768	0.9151
0.9767	0.9153
0.9766	0.9154
0.9765	0.9155
0.9764	0.9157
0.9763	0.9158
0.9762	0.9159
0.9761	0.9161
0.976	0.9162
0.9759	0.9163
0.9758	0.9165
0.9757	0.9166
0.9756	0.9167
0.9755	0.9169
0.9754	0.917
0.9753000000000001	0.9171
0.9752	0.9173
0.9751	0.9174
0.975	0.9175
0.9749	0.9177
0.9748	0.9178
0.9747	0.9178999999999999
0.9746	0.9181
0.9745	0.9182
0.9744	0.9183
0.9742999999999999	0.9184
0.9742	0.9186
0.9741	0.9187
0.974	0.9188000000000001
0.9739	0.919
0.9738	0.9191
0.9737	0.9192
0.9736	0.9194
0.9735	0.9195
0.9734	0.9196
0.9733	0.9197
0.9732	0.9198999999999999
0.9731	0.92
0.973	0.9201
0.9729	0.9203
0.9728	0.9204
0.9727	0.9205
0.9726	0.9206
0.9725	0.9208
0.9724	0.9209
0.9723	0.921
0.9722	0.9212
0.9721	0.9213
0.972	0.9214
0.9719	0.9215
0.9718	0.9217
0.9717	0.9218
0.9716	0.9218999999999999
0.9715	0.922
0.9714	0.9222
0.9713	0.9223
0.9712	0.9224
0.9711	0.9226
0.971	0.9227
0.9709	0.9228
0.9708	0.9229
0.9707	0.9231
0.9706	0.9232
0.9705	0.9233
0.9704	0.9234
0.9703	0.9236
0.9702	0.9237
0.9701	0.9238
0.97	0.9238999999999999
0.9699	0.9241
0.9698	0.9242
0.9697	0.9243
0.9696	0.9244
0.9695	0.9246
0.9694	0.9247
0.9693	0.9248
0.9692	0.9249
0.9691	0.9251
0.969	0.9252
0.9689	0.9253
0.9688	0.9254
0.9687	0.9256
0.9686	0.9257
0.9685	0.9258
0.9684	0.9259
0.9683	0.9261
0.9682	0.9262
0.9681	0.9263
0.968	0.9264
0.9679	0.9265
0.9678	0.9267
0.9677	0.9268
0.9676	0.9269000000000001
0.9675	0.927
0.9674	0.9272
0.9673	0.9273
0.9672	0.9274
0.9671	0.9275
0.967	0.9277
0.9669	0.9278
0.9668	0.9279
0.9667	0.928
0.9666	0.9281
0.9665	0.9283
0.9664	0.9284
0.9663	0.9285
0.9662	0.9286
0.9661	0.9287
0.966	0.9289000000000001
0.9659	0.929
0.9658	0.9291
0.9657	0.9292
0.9656	0.9294
0.9655	0.9295
0.9654	0.9296
0.9653	0.9297
0.9652000000000001	0.9298
0.9651	0.9299999999999999
0.965	0.9301
0.9649	0.9302
0.9648	0.9303
0.9647	0.9304
0.9646	0.9306
0.9645	0.9307
0.9644	0.9308
0.9643	0.9309000000000001
0.9642	0.931
0.9641	0.9312
0.964	0.9313
0.9639	0.9314
0.9638	0.9315
0.9637	0.9316
0.9636	0.9318
0.9635	0.9319
0.9634	0.9319999999999999
0.9633	0.9321
0.9632000000000001	0.9322
0.9631	0.9323
0.963	0.9325
0.9629	0.9326
0.9628	0.9327
0.9627	0.9328
0.9626	0.9329
0.9625	0.9331
0.9624	0.9332
0.9623	0.9333
0.9621999999999999	0.9334
0.9621	0.9335
0.962	0.9336
0.9619	0.9338
0.9618	0.9339
0.9617	0.9339999999999999
0.9616	0.9341
0.9615	0.9342
0.9614	0.9343
0.9613	0.9345
0.9612	0.9346
0.9611	0.9347
0.961	0.9348
0.9609	0.9349
0.9608	0.935
0.9607	0.9352
0.9606	0.9353
0.9605	0.9354
0.9604	0.9355
0.9603	0.9356
0.9601999999999999	0.9357
0.9601	0.9359
0.96	0.9359999999999999
0.9599	0.9361
0.9598	0.9362
0.9597	0.9363
0.9596	0.9364
0.9595	0.9366
0.9594	0.9367
0.9593	0.9368
0.9592	0.9369
0.9591	0.937
0.959	0.9371
0.9589	0.9372
0.9588	0.9374
0.9587	0.9375
0.9586	0.9376
0.9585	0.9377
0.9584	0.9378
0.9583	0.9379
0.9582	0.938
0.9581	0.9382
0.958	0.9383
0.9579	0.9384
0.9578	0.9385
0.9577	0.9386
0.9576	0.9387
0.9575	0.9388
0.9574	0.9390000000000001
0.9573	0.9391
0.9572	0.9392
0.9571	0.9393
0.957	0.9394
0.9569	0.9395
0.9568	0.9396
0.9567	0.9397
0.9566	0.9399
0.9565	0.94
0.9564	0.9401
0.9563	0.9402
0.9562	0.9403
0.9561	0.9404
0.956	0.9405
0.9559	0.9407
0.9558	0.9408
0.9557	0.9409
0.9556	0.9410000000000001
0.9555	0.9411
0.9554	0.9412
0.9553	0.9413
0.9552	0.9414
0.9551	0.9415
0.955	0.9417
0.9549	0.9418
0.9548	0.9419
0.9547	0.942
0.9546	0.9421
0.9545	0.9422
0.9544	0.9423
0.9543	0.9424
0.9542	0.9425
0.9541	0.9427
0.954	0.9428
0.9539	0.9429
0.9538	0.943
0.9537	0.9431
0.9536	0.9432
0.9535	0.9433
0.9534	0.9434
0.9533	0.9435
0.9532	0.9437
0.9531000000000001	0.9438
0.953	0.9439
0.9529	0.944
0.9528	0.9441
0.9527	0.9442
0.9526	0.9443
0.9525	0.9444
0.9524	0.9445
0.9523	0.9446
0.9522	0.9448
0.9521	0.9449
0.952	0.945
0.9519	0.9451
0.9518	0.9452
0.9517	0.9453
0.9516	0.9454
0.9515	0.9455
0.9514	0.9456
0.9513	0.9457
0.9512	0.9458
0.9511000000000001	0.946
0.951	0.9460999999999999
0.9509	0.9462
0.9508	0.9463
0.9507	0.9464
0.9506	0.9465
0.9505	0.9466
0.9504	0.9467
0.9503	0.9468
0.9502	0.9469
0.9501	0.947
0.95	0.9471
0.9499	0.9473
0.9498	0.9474
0.9497	0.9475
0.9496	0.9476
0.9495	0.9477
0.9494	0.9478
0.9493	0.9479
0.9492	0.948
0.9491	0.9480999999999999
0.949	0.9482
0.9489	0.9483
0.9488	0.9484
0.9487	0.9485
0.9486	0.9486
0.9485	0.9488
0.9484	0.9489
0.9483	0.949
0.9482	0.9491
0.9480999999999999	0.9492
0.948	0.9493
0.9479	0.9494
0.9478	0.9495
0.9477	0.9496
0.9476	0.9497
0.9475	0.9498
0.9474	0.9499
0.9473	0.95
0.9472	0.9501
0.9471	0.9502
0.947	0.9503
0.9469	0.9505
0.9468	0.9506
0.9467	0.9507
0.9466	0.9508
0.9465	0.9509
0.9464	0.951
0.9463	0.9511000000000001
0.9462	0.9512
0.9460999999999999	0.9513
0.946	0.9514
0.9459	0.9515
0.9458	0.9516
0.9457	0.9517
0.9456	0.9518
0.9455	0.9519
0.9454	0.952
0.9453	0.9521
0.9452	0.9522
0.9451	0.9523
0.945	0.9524
0.9449	0.9526
0.9448	0.9527
0.9447	0.9528
0.9446	0.9529
0.9445	0.953
0.9444	0.9531000000000001
0.9443	0.9532
0.9442	0.9533
0.9441	0.9534
0.944	0.9535
0.9439	0.9536
0.9438	0.9537
0.9437	0.9538
0.9436	0.9539
0.9435	0.954
0.9434	0.9541
0.9433	0.9542
0.9432	0.9543
0.9431	0.9544
0.943	0.9545
0.9429	0.9546
0.9428	0.9547
0.9427	0.9548
0.9426	0.9549
0.9425	0.955
0.9424	0.9551
0.9423	0.9552
0.9422	0.9553
0.9421	0.9554
0.942	0.9555
0.9419	0.9556
0.9418	0.9557
0.9417	0.9559
0.9416	0.956
0.9415	0.9561
0.9414	0.9562
0.9413	0.9563
0.9412	0.9564
0.9411	0.9565
0.9410000000000001	0.9566
0.9409	0.9567
0.9408	0.9568
0.9407	0.9569
0.9406	0.957
0.9405	0.9571
0.9404	0.9572
0.9403	0.9573
0.9402	0.9574
0.9401	0.9575
0.94	0.9576
0.9399	0.9577
0.9398	0.9578
0.9397	0.9579
0.9396	0.958
0.9395	0.9581
0.9394	0.9582
0.9393	0.9583
0.9392	0.9584
0.9391	0.9585
0.9390000000000001	0.9586
0.9389	0.9587
0.9388	0.9588
0.9387	0.9589
0.9386	0.959
0.9385	0.9591
0.9384	0.9592
0.9383	0.9593
0.9382	0.9594
0.9381	0.9595
0.938	0.9596
0.9379	0.9597
0.9378	0.9598
0.9377	0.9599
0.9376	0.96
0.9375	0.9601
0.9374	0.9601999999999999
0.9373	0.9603
0.9372	0.9604
0.9371	0.9605
0.937	0.9606
0.9369	0.9607
0.9368	0.9608
0.9367	0.9609
0.9366	0.961
0.9365	0.9611
0.9364	0.9612
0.9363	0.9613
0.9362	0.9614
0.9361	0.9615
0.9359999999999999	0.9616
0.9359	0.9617
0.9358	0.9617
0.9357	0.9618
0.9356	0.9619
0.9355	0.962
0.9354	0.9621
0.9353	0.9621999999999999
0.9352	0.9623
0.9351	0.9624
0.935	0.9625
0.9349	0.9626
0.9348	0.9627
0.9347	0.9628
0.9346	0.9629
0.9345	0.963
0.9344	0.9631
0.9343	0.9632000000000001
0.9342	0.9633
0.9341	0.9634
0.9339999999999999	0.9635
0.9339	0.9636
0.9338	0.9637
0.9337	0.9638
0.9336	0.9639
0.9335	0.964
0.9334	0.9641
0.9333	0.9642
0.9332	0.9643
0.9331	0.9644
0.933	0.9645
0.9329	0.9646
0.9328	0.9647
0.9327	0.9648
0.9326	0.9648
0.9325	0.9649
0.9324	0.965
0.9323	0.9651
0.9322	0.9652000000000001
0.9321	0.9653
0.9319999999999999	0.9654
0.9319	0.9655
0.9318	0.9656
0.9317	0.9657
0.9316	0.9658
0.9315	0.9659
0.9314	0.966
0.9313	0.9661
0.9312	0.9662
0.9311	0.9663
0.931	0.9664
0.9309000000000001	0.9665
0.9308	0.9666
0.9307	0.9667
0.9306	0.9668
0.9305	0.9668
0.9304	0.9669
0.9303	0.967
0.9302	0.9671
0.9301	0.9672
0.9299999999999999	0.9673
0.9299	0.9674
0.9298	0.9675
0.9297	0.9676
0.9296	0.9677
0.9295	0.9678
0.9294	0.9679
0.9293	0.968
0.9292	0.9681
0.9291	0.9682
0.929	0.9683
0.9289000000000001	0.9683
0.9288	0.9684
0.9287	0.9685
0.9286	0.9686
0.9285	0.9687
0.9284	0.9688
0.9283	0.9689
0.9282	0.969
0.9281	0.9691
0.928	0.9692
0.9279	0.9693
0.9278	0.9694
0.9277	0.9695
0.9276	0.9696
0.9275	0.9696
0.9274	0.9697
0.9273	0.9698
0.9272	0.9699
0.9271	0.97
0.927	0.9701
0.9269000000000001	0.9702
0.9268	0.9703
0.9267	0.9704
0.9266	0.9705
0.9265	0.9706
0.9264	0.9707
0.9263	0.9708
0.9262	0.9708
0.9261	0.9709
0.926	0.971
0.9259	0.9711
0.9258	0.9712
0.9257	0.9713
0.9256	0.9714
0.9255	0.9715
0.9254	0.9716
0.9253	0.9717
0.9252	0.9718
0.9251	0.9718
0.925	0.9719
0.9249	0.972
0.9248	0.9721
0.9247	0.9722
0.9246	0.9723
0.9245	0.9724
0.9244	0.9725
0.9243	0.9726
0.9242	0.9727
0.9241	0.9728
0.924	0.9728
0.9238999999999999	0.9729
0.9238	0.973
0.9237	0.9731
0.9236	0.9732
0.9235	0.9733
0.9234	0.9734
0.9233	0.9735
0.9232	0.9736
0.9231	0.9736
0.923	0.9737
0.9229	0.9738
0.9228	0.9739
0.9227	0.974
0.9226	0.9741
0.9225	0.9742
0.9224	0.9742999999999999
0.9223	0.9744
0.9222	0.9745
0.9221	0.9745
0.922	0.9746
0.9218999999999999	0.9747
0.9218	0.9748
0.9217	0.9749
0.9216	0.975
0.9215	0.9751
0.9214	0.9752
0.9213	0.9752
0.9212	0.9753000000000001
0.9211	0.9754
0.921	0.9755
0.9209	0.9756
0.9208	0.9757
0.9207	0.9758
0.9206	0.9759
0.9205	0.9759
0.9204	0.976
0.9203	0.9761
0.9202	0.9762
0.9201	0.9763
0.92	0.9764
0.9198999999999999	0.9765
0.9198	0.9766
0.9197	0.9766
0.9196	0.9767
0.9195	0.9768
0.9194	0.9769
0.9193	0.977
0.9192	0.9771
0.9191	0.9772
0.919	0.9773
0.9189	0.9773
0.9188000000000001	0.9774
0.9187	0.9775
0.9186	0.9776
0.9185	0.9777
0.9184	0.9778
0.9183	0.9779
0.9182	0.9779
0.9181	0.978
0.918	0.9781
0.9178999999999999	0.9782
0.9178	0.9783
0.9177	0.9784
0.9176	0.9785
0.9175	0.9785
0.9174	0.9786
0.9173	0.9787
0.9172	0.9788
0.9171	0.9789
0.917	0.979
0.9169	0.9791
0.9168000000000001	0.9791
0.9167	0.9792
0.9166	0.9793
0.9165	0.9794
0.9164	0.9795
0.9163	0.9796
0.9162	0.9797
0.9161	0.9797
0.916	0.9798
0.9159	0.9799
0.9158	0.98
0.9157	0.9801
0.9156	0.9802
0.9155	0.9802
0.9154	0.9803
0.9153	0.9804
0.9152	0.9805
0.9151	0.9806
0.915	0.9807
0.9149	0.9807
0.9148000000000001	0.9808
0.9147	0.9809
0.9146	0.981
0.9145	0.9811
0.9144	0.9812
0.9143	0.9812
0.9142	0.9813
0.9141	0.9814
0.914	0.9815
0.9139	0.9816
0.9138	0.9817
0.9137	0.9817
0.9136	0.9818
0.9135	0.9819
0.9134	0.982
0.9133	0.9821
0.9132	0.9822
0.9131	0.9822
0.913	0.9823
0.9129	0.9824
0.9128000000000001	0.9825
0.9127	0.9826
0.9126	0.9826
0.9125	0.9827
0.9124	0.9828
0.9123	0.9829
0.9122	0.983
0.9121	0.9831
0.912	0.9831
0.9119	0.9832
0.9117999999999999	0.9833
0.9117	0.9834
0.9116	0.9835
0.9115	0.9835
0.9114	0.9836
0.9113	0.9837
0.9112	0.9838
0.9111	0.9839
0.911	0.9839
0.9109	0.984
0.9108	0.9841
0.9107	0.9842
0.9106	0.9843
0.9105	0.9843
0.9104	0.9844
0.9103	0.9845
0.9102	0.9846
0.9101	0.9847
0.91	0.9847
0.9099	0.9848
0.9097999999999999	0.9849
0.9097	0.985
0.9096	0.9851
0.9095	0.9851
0.9094	0.9852
0.9093	0.9853
0.9092	0.9854
0.9091	0.9855
0.909	0.9855
0.9089	0.9856
0.9088	0.9857
0.9087	0.9858
0.9086	0.9859
0.9085	0.9859
0.9084	0.986
0.9083	0.9861
0.9082	0.9862
0.9081	0.9863
0.908	0.9863
0.9079	0.9864
0.9077999999999999	0.9865
0.9077	0.9866
0.9076	0.9866
0.9075	0.9867
0.9074	0.9868
0.9073	0.9869
0.9072	0.987
0.9071	0.987
0.907	0.9871
0.9069	0.9872
0.9068	0.9873
0.9067000000000001	0.9873
0.9066	0.9874
0.9065	0.9875
0.9064	0.9876
0.9063	0.9876
0.9062	0.9877
0.9061	0.9878
0.906	0.9879
0.9059	0.988
0.9057999999999999	0.988
0.9057	0.9881
0.9056	0.9882
0.9055	0.9883
0.9054	0.9883
0.9053	0.9884
0.9052	0.9885
0.9051	0.9886
0.905	0.9886
0.9049	0.9887
0.9048	0.9888
0.9047000000000001	0.9889
0.9046	0.9889
0.9045	0.989
0.9044	0.9891
0.9043	0.9892
0.9042	0.9892
0.9041	0.9893
0.904	0.9894
0.9039	0.9895
0.9038	0.9895
0.9037	0.9896
0.9036	0.9897
0.9035	0.9898
0.9034	0.9898
0.9033	0.9899
0.9032	0.99
0.9031	0.9901
0.903	0.9901
0.9029	0.9902
0.9028	0.9903
0.9027000000000001	0.9904
0.9026	0.9904
0.9025	0.9905
0.9024	0.9906
0.9023	0.9906
0.9022	0.9907
0.9021	0.9908
0.902	0.9909
0.9019	0.9909
0.9018	0.991
0.9017	0.9911
0.9016	0.9912
0.9015	0.9912
0.9014	0.9913
0.9013	0.9914
0.9012	0.9914
0.9011	0.9915
0.901	0.9916
0.9009	0.9917
0.9008	0.9917
0.9007000000000001	0.9918
0.9006	0.9919
0.9005	0.992
0.9004	0.992
0.9003	0.9921
0.9002	0.9922
0.9001	0.9922
0.9	0.9923
0.8999	0.9924
0.8998	0.9924
0.8996999999999999	0.9925
0.8996	0.9926
0.8995	0.9927
0.8994	0.9927
0.8993	0.9928
0.8992	0.9929
0.8991	0.9929
0.899	0.993
0.8989	0.9931
0.8988	0.9931
0.8987	0.9932
0.8986	0.9933
0.8985	0.9934
0.8984	0.9934
0.8983	0.9935
0.8982	0.9936
0.8981	0.9936
0.898	0.9937
0.8979	0.9938
0.8978	0.9938
0.8976999999999999	0.9939
0.8976	0.994
0.8975	0.994
0.8974	0.9941
0.8973	0.9942
0.8972	0.9942
0.8971	0.9943
0.897	0.9944
0.8969	0.9944
0.8968	0.9945
0.8967	0.9946
0.8966	0.9946
0.8965	0.9947
0.8964	0.9948
0.8963	0.9949
0.8962	0.9949
0.8961	0.995
0.896	0.995
0.8959	0.9951
0.8958	0.9952
0.8956999999999999	0.9952
0.8956	0.9953
0.8955	0.9954
0.8954	0.9954
0.8953	0.9955
0.8952	0.9956
0.8951	0.9956
0.895	0.9957
0.8949	0.9958
0.8948	0.9958
0.8947	0.9959
0.8946000000000001	0.996
0.8945	0.996
0.8944	0.9961
0.8943	0.9962
0.8942	0.9962
0.8941	0.9963
0.894	0.9963
0.8939	0.9964
0.8938	0.9965
0.8936999999999999	0.9965
0.8936	0.9966
0.8935	0.9967
0.8934	0.9967
0.8933	0.9968
0.8932	0.9968
0.8931	0.9969
0.893	0.997
0.8929	0.997
0.8928	0.9971
0.8927	0.9972
0.8926000000000001	0.9972
0.8925	0.9973
0.8924	0.9973
0.8923	0.9974
0.8922	0.9975
0.8921	0.9975
0.892	0.9976
0.8919	0.9976
0.8918	0.9977
0.8917	0.9978
0.8916	0.9978
0.8915	0.9979
0.8914	0.9979
0.8913	0.998
0.8912	0.998
0.8911	0.9981
0.891	0.9982
0.8909	0.9982
0.8908	0.9983
0.8907	0.9983
0.8906000000000001	0.9984
0.8905	0.9984
0.8904	0.9985
0.8903	0.9986
0.8902	0.9986
0.8901	0.9987
0.89	0.9987
0.8899	0.9988
0.8898	0.9988
0.8897	0.9989
0.8896	0.9989
0.8895	0.999
0.8894	0.9991
0.8893	0.9991
0.8892	0.9992
0.8891	0.9992
0.889	0.9993
0.8889	0.9993
0.8888	0.9994
0.8887	0.9994
0.8886000000000001	0.9995
0.8885	0.9995
0.8884	0.9996
0.8883	0.9996
0.8882	0.9997
0.8881	0.9997
0.888	0.9998
0.8879	0.9998
0.8878	0.9998
0.8877	0.9999
0.8876	0.9999


==> infinfinfbin.txt <==
    1.0	0.7422
0.9999	0.746
0.9998	0.7478
0.9997	0.7491
0.9996	0.7503
0.9995	0.7513
0.9994	0.7523
0.9993	0.7531
0.9992	0.754
0.9991	0.7548
0.999	0.7555000000000001
0.9989	0.7563
0.9988	0.757
0.9987	0.7576
0.9986	0.7583
0.9985	0.7589
0.9984	0.7595000000000001
0.9983	0.7601
0.9982	0.7606999999999999
0.9981	0.7613
0.998	0.7619
0.9979	0.7624
0.9978	0.763
0.9977	0.7635000000000001
0.9976	0.764
0.9975	0.7645
0.9974	0.765
0.9973	0.7655000000000001
0.9972	0.766
0.9971	0.7665
0.997	0.767
0.9969	0.7675
0.9968	0.7679
0.9967	0.7684
0.9966	0.7688
0.9965	0.7693
0.9964	0.7697
0.9963	0.7702
0.9962	0.7706
0.9961	0.771
0.996	0.7715
0.9959	0.7719
0.9958	0.7723
0.9957	0.7726999999999999
0.9956	0.7731
0.9955	0.7736000000000001
0.9954	0.774
0.9953	0.7744
0.9952	0.7747999999999999
0.9951	0.7752
0.995	0.7756000000000001
0.9949	0.7759
0.9948	0.7763
0.9947	0.7767
0.9946	0.7771
0.9945	0.7775
0.9944	0.7779
0.9943	0.7782
0.9942	0.7786
0.9941	0.779
0.994	0.7793
0.9939	0.7797000000000001
0.9938	0.7801
0.9937	0.7804
0.9936	0.7807999999999999
0.9935	0.7811
0.9934	0.7815
0.9933	0.7819
0.9932	0.7822
0.9931	0.7826
0.993	0.7829
0.9929	0.7832
0.9928	0.7836
0.9927	0.7839
0.9926	0.7843
0.9925	0.7846
0.9924	0.7848999999999999
0.9923	0.7853
0.9922	0.7856
0.9921	0.7859
0.992	0.7863
0.9919	0.7866
0.9918	0.7868999999999999
0.9917	0.7873
0.9916	0.7876
0.9915	0.7879
0.9914	0.7882
0.9913	0.7886
0.9912	0.7888999999999999
0.9911	0.7892
0.991	0.7895
0.9909	0.7898000000000001
0.9908	0.7901
0.9907	0.7905
0.9906	0.7908
0.9905	0.7911
0.9904	0.7914
0.9903	0.7917
0.9902	0.792
0.9901	0.7923
0.99	0.7926
0.9899	0.7928999999999999
0.9898	0.7932
0.9897	0.7935
0.9896	0.7938000000000001
0.9895	0.7941
0.9894	0.7944
0.9893	0.7947
0.9892	0.795
0.9891	0.7953
0.989	0.7956
0.9889	0.7959
0.9888	0.7962
0.9887	0.7965
0.9886	0.7968
0.9885	0.7971
0.9884	0.7974
0.9883	0.7977
0.9882	0.7979
0.9881	0.7982
0.988	0.7985
0.9879	0.7988
0.9878	0.7991
0.9877	0.7994
0.9876	0.7997
0.9875	0.7999
0.9874	0.8002
0.9873	0.8005
0.9872	0.8008
0.9871	0.8011
0.987	0.8013
0.9869	0.8016
0.9868	0.8019000000000001
0.9867	0.8022
0.9866	0.8024
0.9865	0.8027
0.9864	0.8029999999999999
0.9863	0.8033
0.9862	0.8035
0.9861	0.8038
0.986	0.8041
0.9859	0.8044
0.9858	0.8046
0.9857	0.8049
0.9856	0.8052
0.9855	0.8054
0.9854	0.8057
0.9853	0.806
0.9852	0.8062
0.9851	0.8065
0.985	0.8068
0.9849	0.8069999999999999
0.9848	0.8073
0.9847	0.8076
0.9846	0.8078
0.9845	0.8081
0.9844	0.8083
0.9843	0.8086
0.9842	0.8089
0.9841	0.8091
0.984	0.8094
0.9839	0.8096
0.9838	0.8099000000000001
0.9837	0.8102
0.9836	0.8104
0.9835	0.8107
0.9834	0.8109
0.9833	0.8112
0.9832	0.8114
0.9831	0.8117
0.983	0.8119000000000001
0.9829	0.8122
0.9828	0.8125
0.9827	0.8127
0.9826	0.813
0.9825	0.8132
0.9824	0.8135
0.9823	0.8137
0.9822	0.8140000000000001
0.9821	0.8142
0.982	0.8145
0.9819	0.8147
0.9818	0.815
0.9817	0.8152
0.9816	0.8155
0.9815	0.8157
0.9814	0.8159
0.9813	0.8162
0.9812	0.8164
0.9811	0.8167
0.981	0.8169
0.9809	0.8172
0.9808	0.8174
0.9807	0.8177
0.9806	0.8179
0.9805	0.8181
0.9804	0.8184
0.9803	0.8186
0.9802	0.8189
0.9801	0.8190999999999999
0.98	0.8194
0.9799	0.8196
0.9798	0.8198
0.9797	0.8201
0.9796	0.8203
0.9795	0.8206
0.9794	0.8208
0.9793	0.821
0.9792	0.8213
0.9791	0.8215
0.979	0.8217
0.9789	0.8220000000000001
0.9788	0.8222
0.9787	0.8225
0.9786	0.8227
0.9785	0.8229
0.9784	0.8231999999999999
0.9783	0.8234
0.9782	0.8236
0.9781	0.8239
0.978	0.8241
0.9779	0.8243
0.9778	0.8246
0.9777	0.8248
0.9776	0.825
0.9775	0.8253
0.9774	0.8255
0.9773	0.8257
0.9772	0.8259
0.9771	0.8262
0.977	0.8264
0.9769	0.8266
0.9768	0.8269
0.9767	0.8271
0.9766	0.8273
0.9765	0.8275
0.9764	0.8278
0.9763	0.8280000000000001
0.9762	0.8282
0.9761	0.8285
0.976	0.8287
0.9759	0.8289
0.9758	0.8291
0.9757	0.8294
0.9756	0.8296
0.9755	0.8298
0.9754	0.83
0.9753000000000001	0.8303
0.9752	0.8305
0.9751	0.8307
0.975	0.8309
0.9749	0.8311999999999999
0.9748	0.8314
0.9747	0.8316
0.9746	0.8318
0.9745	0.832
0.9744	0.8323
0.9742999999999999	0.8325
0.9742	0.8327
0.9741	0.8329
0.974	0.8331999999999999
0.9739	0.8334
0.9738	0.8336
0.9737	0.8338
0.9736	0.834
0.9735	0.8342
0.9734	0.8345
0.9733	0.8347
0.9732	0.8349
0.9731	0.8351
0.973	0.8352999999999999
0.9729	0.8356
0.9728	0.8358
0.9727	0.836
0.9726	0.8362
0.9725	0.8364
0.9724	0.8366
0.9723	0.8369
0.9722	0.8371
0.9721	0.8372999999999999
0.972	0.8375
0.9719	0.8377
0.9718	0.8379
0.9717	0.8382000000000001
0.9716	0.8384
0.9715	0.8386
0.9714	0.8388
0.9713	0.839
0.9712	0.8392
0.9711	0.8394
0.971	0.8396
0.9709	0.8399
0.9708	0.8401000000000001
0.9707	0.8403
0.9706	0.8405
0.9705	0.8407
0.9704	0.8409
0.9703	0.8411
0.9702	0.8412999999999999
0.9701	0.8416
0.97	0.8418
0.9699	0.842
0.9698	0.8422000000000001
0.9697	0.8424
0.9696	0.8426
0.9695	0.8428
0.9694	0.843
0.9693	0.8432
0.9692	0.8434
0.9691	0.8437
0.969	0.8439
0.9689	0.8441
0.9688	0.8443
0.9687	0.8445
0.9686	0.8447
0.9685	0.8449
0.9684	0.8451
0.9683	0.8452999999999999
0.9682	0.8455
0.9681	0.8457
0.968	0.8459
0.9679	0.8461
0.9678	0.8463
0.9677	0.8465
0.9676	0.8468
0.9675	0.847
0.9674	0.8472
0.9673	0.8473999999999999
0.9672	0.8476
0.9671	0.8478
0.967	0.848
0.9669	0.8482000000000001
0.9668	0.8484
0.9667	0.8486
0.9666	0.8488
0.9665	0.849
0.9664	0.8492
0.9663	0.8493999999999999
0.9662	0.8496
0.9661	0.8498
0.966	0.85
0.9659	0.8502000000000001
0.9658	0.8504
0.9657	0.8506
0.9656	0.8508
0.9655	0.851
0.9654	0.8512
0.9653	0.8513999999999999
0.9652000000000001	0.8516
0.9651	0.8518
0.965	0.852
0.9649	0.8522000000000001
0.9648	0.8524
0.9647	0.8526
0.9646	0.8528
0.9645	0.853
0.9644	0.8532
0.9643	0.8533999999999999
0.9642	0.8536
0.9641	0.8538
0.964	0.854
0.9639	0.8542
0.9638	0.8544
0.9637	0.8546
0.9636	0.8548
0.9635	0.855
0.9634	0.8552
0.9633	0.8553999999999999
0.9632000000000001	0.8556
0.9631	0.8558
0.963	0.856
0.9629	0.8562
0.9628	0.8564
0.9627	0.8566
0.9626	0.8568
0.9625	0.857
0.9624	0.8572
0.9623	0.8573999999999999
0.9621999999999999	0.8576
0.9621	0.8578
0.962	0.858
0.9619	0.8582
0.9618	0.8583000000000001
0.9617	0.8585
0.9616	0.8587
0.9615	0.8589
0.9614	0.8591
0.9613	0.8593
0.9612	0.8594999999999999
0.9611	0.8597
0.961	0.8599
0.9609	0.8601
0.9608	0.8603000000000001
0.9607	0.8605
0.9606	0.8607
0.9605	0.8609
0.9604	0.8611
0.9603	0.8613
0.9601999999999999	0.8613999999999999
0.9601	0.8616
0.96	0.8618
0.9599	0.862
0.9598	0.8622
0.9597	0.8624
0.9596	0.8626
0.9595	0.8628
0.9594	0.863
0.9593	0.8632
0.9592	0.8634
0.9591	0.8634999999999999
0.959	0.8637
0.9589	0.8639
0.9588	0.8641
0.9587	0.8643000000000001
0.9586	0.8645
0.9585	0.8647
0.9584	0.8649
0.9583	0.8651
0.9582	0.8653
0.9581	0.8654
0.958	0.8656
0.9579	0.8658
0.9578	0.866
0.9577	0.8662
0.9576	0.8664000000000001
0.9575	0.8666
0.9574	0.8668
0.9573	0.867
0.9572	0.8671
0.9571	0.8673
0.957	0.8674999999999999
0.9569	0.8677
0.9568	0.8679
0.9567	0.8681
0.9566	0.8683
0.9565	0.8685
0.9564	0.8686
0.9563	0.8688
0.9562	0.869
0.9561	0.8692
0.956	0.8694
0.9559	0.8696
0.9558	0.8698
0.9557	0.8699
0.9556	0.8701
0.9555	0.8703
0.9554	0.8705
0.9553	0.8707
0.9552	0.8709
0.9551	0.8711
0.955	0.8712
0.9549	0.8714
0.9548	0.8716
0.9547	0.8718
0.9546	0.872
0.9545	0.8722
0.9544	0.8724000000000001
0.9543	0.8725
0.9542	0.8727
0.9541	0.8729
0.954	0.8731
0.9539	0.8733
0.9538	0.8734999999999999
0.9537	0.8735999999999999
0.9536	0.8738
0.9535	0.874
0.9534	0.8742
0.9533	0.8744000000000001
0.9532	0.8746
0.9531000000000001	0.8747
0.953	0.8749
0.9529	0.8751
0.9528	0.8753
0.9527	0.8755
0.9526	0.8756
0.9525	0.8758
0.9524	0.876
0.9523	0.8762
0.9522	0.8764
0.9521	0.8766
0.952	0.8767
0.9519	0.8769
0.9518	0.8771
0.9517	0.8773
0.9516	0.8775
0.9515	0.8776
0.9514	0.8778
0.9513	0.878
0.9512	0.8782
0.9511000000000001	0.8784
0.951	0.8785000000000001
0.9509	0.8787
0.9508	0.8789
0.9507	0.8791
0.9506	0.8793
0.9505	0.8794
0.9504	0.8796
0.9503	0.8798
0.9502	0.88
0.9501	0.8802
0.95	0.8803
0.9499	0.8805000000000001
0.9498	0.8807
0.9497	0.8809
0.9496	0.881
0.9495	0.8812
0.9494	0.8814
0.9493	0.8815999999999999
0.9492	0.8818
0.9491	0.8819
0.949	0.8821
0.9489	0.8823
0.9488	0.8825000000000001
0.9487	0.8827
0.9486	0.8828
0.9485	0.883
0.9484	0.8832
0.9483	0.8834
0.9482	0.8835
0.9480999999999999	0.8837
0.948	0.8839
0.9479	0.8841
0.9478	0.8842
0.9477	0.8844
0.9476	0.8846
0.9475	0.8848
0.9474	0.8849
0.9473	0.8851
0.9472	0.8853
0.9471	0.8855
0.947	0.8857
0.9469	0.8858
0.9468	0.886
0.9467	0.8862
0.9466	0.8864
0.9465	0.8865
0.9464	0.8867
0.9463	0.8869
0.9462	0.8871
0.9460999999999999	0.8872
0.946	0.8874
0.9459	0.8876
0.9458	0.8878
0.9457	0.8879
0.9456	0.8881
0.9455	0.8883
0.9454	0.8884
0.9453	0.8886000000000001
0.9452	0.8888
0.9451	0.889
0.945	0.8891
0.9449	0.8893
0.9448	0.8895
0.9447	0.8897
0.9446	0.8898
0.9445	0.89
0.9444	0.8902
0.9443	0.8904
0.9442	0.8905
0.9441	0.8907
0.944	0.8909
0.9439	0.891
0.9438	0.8912
0.9437	0.8914
0.9436	0.8916
0.9435	0.8917
0.9434	0.8919
0.9433	0.8921
0.9432	0.8922
0.9431	0.8924
0.943	0.8926000000000001
0.9429	0.8928
0.9428	0.8929
0.9427	0.8931
0.9426	0.8933
0.9425	0.8934
0.9424	0.8936
0.9423	0.8938
0.9422	0.894
0.9421	0.8941
0.942	0.8943
0.9419	0.8945
0.9418	0.8946000000000001
0.9417	0.8948
0.9416	0.895
0.9415	0.8952
0.9414	0.8953
0.9413	0.8955
0.9412	0.8956999999999999
0.9411	0.8958
0.9410000000000001	0.896
0.9409	0.8962
0.9408	0.8963
0.9407	0.8965
0.9406	0.8967
0.9405	0.8969
0.9404	0.897
0.9403	0.8972
0.9402	0.8974
0.9401	0.8975
0.94	0.8976999999999999
0.9399	0.8979
0.9398	0.898
0.9397	0.8982
0.9396	0.8984
0.9395	0.8985
0.9394	0.8987
0.9393	0.8989
0.9392	0.899
0.9391	0.8992
0.9390000000000001	0.8994
0.9389	0.8996
0.9388	0.8996999999999999
0.9387	0.8999
0.9386	0.9001
0.9385	0.9002
0.9384	0.9004
0.9383	0.9006
0.9382	0.9007000000000001
0.9381	0.9009
0.938	0.9011
0.9379	0.9012
0.9378	0.9014
0.9377	0.9016
0.9376	0.9017
0.9375	0.9019
0.9374	0.9021
0.9373	0.9022
0.9372	0.9024
0.9371	0.9026
0.937	0.9027000000000001
0.9369	0.9029
0.9368	0.9031
0.9367	0.9032
0.9366	0.9034
0.9365	0.9036
0.9364	0.9037
0.9363	0.9039
0.9362	0.9041
0.9361	0.9042
0.9359999999999999	0.9044
0.9359	0.9045
0.9358	0.9047000000000001
0.9357	0.9049
0.9356	0.905
0.9355	0.9052
0.9354	0.9054
0.9353	0.9055
0.9352	0.9057
0.9351	0.9059
0.935	0.906
0.9349	0.9062
0.9348	0.9064
0.9347	0.9065
0.9346	0.9067000000000001
0.9345	0.9069
0.9344	0.907
0.9343	0.9072
0.9342	0.9073
0.9341	0.9075
0.9339999999999999	0.9077
0.9339	0.9077999999999999
0.9338	0.908
0.9337	0.9082
0.9336	0.9083
0.9335	0.9085
0.9334	0.9087
0.9333	0.9088
0.9332	0.909
0.9331	0.9091
0.933	0.9093
0.9329	0.9095
0.9328	0.9096
0.9327	0.9097999999999999
0.9326	0.91
0.9325	0.9101
0.9324	0.9103
0.9323	0.9105
0.9322	0.9106
0.9321	0.9108
0.9319999999999999	0.9109
0.9319	0.9111
0.9318	0.9113
0.9317	0.9114
0.9316	0.9116
0.9315	0.9117
0.9314	0.9119
0.9313	0.9121
0.9312	0.9122
0.9311	0.9124
0.931	0.9126
0.9309000000000001	0.9127
0.9308	0.9129
0.9307	0.913
0.9306	0.9132
0.9305	0.9134
0.9304	0.9135
0.9303	0.9137
0.9302	0.9138
0.9301	0.914
0.9299999999999999	0.9142
0.9299	0.9143
0.9298	0.9145
0.9297	0.9147
0.9296	0.9148000000000001
0.9295	0.915
0.9294	0.9151
0.9293	0.9153
0.9292	0.9155
0.9291	0.9156
0.929	0.9158
0.9289000000000001	0.9159
0.9288	0.9161
0.9287	0.9163
0.9286	0.9164
0.9285	0.9166
0.9284	0.9167
0.9283	0.9169
0.9282	0.9171
0.9281	0.9172
0.928	0.9174
0.9279	0.9175
0.9278	0.9177
0.9277	0.9178
0.9276	0.918
0.9275	0.9182
0.9274	0.9183
0.9273	0.9185
0.9272	0.9186
0.9271	0.9188000000000001
0.927	0.919
0.9269000000000001	0.9191
0.9268	0.9193
0.9267	0.9194
0.9266	0.9196
0.9265	0.9198
0.9264	0.9198999999999999
0.9263	0.9201
0.9262	0.9202
0.9261	0.9204
0.926	0.9205
0.9259	0.9207
0.9258	0.9209
0.9257	0.921
0.9256	0.9212
0.9255	0.9213
0.9254	0.9215
0.9253	0.9216
0.9252	0.9218
0.9251	0.922
0.925	0.9221
0.9249	0.9223
0.9248	0.9224
0.9247	0.9226
0.9246	0.9227
0.9245	0.9229
0.9244	0.9231
0.9243	0.9232
0.9242	0.9234
0.9241	0.9235
0.924	0.9237
0.9238999999999999	0.9238
0.9238	0.924
0.9237	0.9242
0.9236	0.9243
0.9235	0.9245
0.9234	0.9246
0.9233	0.9248
0.9232	0.9249
0.9231	0.9251
0.923	0.9253
0.9229	0.9254
0.9228	0.9256
0.9227	0.9257
0.9226	0.9259
0.9225	0.926
0.9224	0.9262
0.9223	0.9263
0.9222	0.9265
0.9221	0.9267
0.922	0.9268
0.9218999999999999	0.927
0.9218	0.9271
0.9217	0.9273
0.9216	0.9274
0.9215	0.9276
0.9214	0.9277
0.9213	0.9279
0.9212	0.9281
0.9211	0.9282
0.921	0.9284
0.9209	0.9285
0.9208	0.9287
0.9207	0.9288
0.9206	0.929
0.9205	0.9291
0.9204	0.9293
0.9203	0.9294
0.9202	0.9296
0.9201	0.9298
0.92	0.9299
0.9198999999999999	0.9301
0.9198	0.9302
0.9197	0.9304
0.9196	0.9305
0.9195	0.9307
0.9194	0.9308
0.9193	0.931
0.9192	0.9311
0.9191	0.9313
0.919	0.9314
0.9189	0.9316
0.9188000000000001	0.9318
0.9187	0.9319
0.9186	0.9321
0.9185	0.9322
0.9184	0.9324
0.9183	0.9325
0.9182	0.9327
0.9181	0.9328
0.918	0.933
0.9178999999999999	0.9331
0.9178	0.9333
0.9177	0.9334
0.9176	0.9336
0.9175	0.9337
0.9174	0.9339
0.9173	0.9339999999999999
0.9172	0.9342
0.9171	0.9343
0.917	0.9345
0.9169	0.9347
0.9168000000000001	0.9348
0.9167	0.935
0.9166	0.9351
0.9165	0.9353
0.9164	0.9354
0.9163	0.9356
0.9162	0.9357
0.9161	0.9359
0.916	0.9359999999999999
0.9159	0.9362
0.9158	0.9363
0.9157	0.9365
0.9156	0.9366
0.9155	0.9368
0.9154	0.9369
0.9153	0.9371
0.9152	0.9372
0.9151	0.9374
0.915	0.9375
0.9149	0.9377
0.9148000000000001	0.9378
0.9147	0.938
0.9146	0.9381
0.9145	0.9383
0.9144	0.9384
0.9143	0.9386
0.9142	0.9387
0.9141	0.9389
0.914	0.9390000000000001
0.9139	0.9392
0.9138	0.9393
0.9137	0.9395
0.9136	0.9396
0.9135	0.9398
0.9134	0.9399
0.9133	0.9401
0.9132	0.9402
0.9131	0.9404
0.913	0.9405
0.9129	0.9407
0.9128000000000001	0.9408
0.9127	0.9410000000000001
0.9126	0.9411
0.9125	0.9413
0.9124	0.9414
0.9123	0.9416
0.9122	0.9417
0.9121	0.9419
0.912	0.942
0.9119	0.9422
0.9117999999999999	0.9423
0.9117	0.9425
0.9116	0.9426
0.9115	0.9428
0.9114	0.9429
0.9113	0.9431
0.9112	0.9432
0.9111	0.9434
0.911	0.9435
0.9109	0.9437
0.9108	0.9438
0.9107	0.944
0.9106	0.9441
0.9105	0.9443
0.9104	0.9444
0.9103	0.9446
0.9102	0.9447
0.9101	0.9449
0.91	0.945
0.9099	0.9452
0.9097999999999999	0.9453
0.9097	0.9455
0.9096	0.9456
0.9095	0.9458
0.9094	0.9459
0.9093	0.9460999999999999
0.9092	0.9462
0.9091	0.9464
0.909	0.9465
0.9089	0.9467
0.9088	0.9468
0.9087	0.9469
0.9086	0.9471
0.9085	0.9472
0.9084	0.9474
0.9083	0.9475
0.9082	0.9477
0.9081	0.9478
0.908	0.948
0.9079	0.9480999999999999
0.9077999999999999	0.9483
0.9077	0.9484
0.9076	0.9486
0.9075	0.9487
0.9074	0.9489
0.9073	0.949
0.9072	0.9492
0.9071	0.9493
0.907	0.9495
0.9069	0.9496
0.9068	0.9497
0.9067000000000001	0.9499
0.9066	0.95
0.9065	0.9502
0.9064	0.9503
0.9063	0.9505
0.9062	0.9506
0.9061	0.9508
0.906	0.9509
0.9059	0.9511000000000001
0.9057999999999999	0.9512
0.9057	0.9514
0.9056	0.9515
0.9055	0.9516
0.9054	0.9518
0.9053	0.9519
0.9052	0.9521
0.9051	0.9522
0.905	0.9524
0.9049	0.9525
0.9048	0.9527
0.9047000000000001	0.9528
0.9046	0.953
0.9045	0.9531000000000001
0.9044	0.9533
0.9043	0.9534
0.9042	0.9535
0.9041	0.9537
0.904	0.9538
0.9039	0.954
0.9038	0.9541
0.9037	0.9543
0.9036	0.9544
0.9035	0.9546
0.9034	0.9547
0.9033	0.9548
0.9032	0.955
0.9031	0.9551
0.903	0.9553
0.9029	0.9554
0.9028	0.9556
0.9027000000000001	0.9557
0.9026	0.9559
0.9025	0.956
0.9024	0.9562
0.9023	0.9563
0.9022	0.9564
0.9021	0.9566
0.902	0.9567
0.9019	0.9569
0.9018	0.957
0.9017	0.9572
0.9016	0.9573
0.9015	0.9574
0.9014	0.9576
0.9013	0.9577
0.9012	0.9579
0.9011	0.958
0.901	0.9582
0.9009	0.9583
0.9008	0.9585
0.9007000000000001	0.9586
0.9006	0.9587
0.9005	0.9589
0.9004	0.959
0.9003	0.9592
0.9002	0.9593
0.9001	0.9595
0.9	0.9596
0.8999	0.9597
0.8998	0.9599
0.8996999999999999	0.96
0.8996	0.9601999999999999
0.8995	0.9603
0.8994	0.9605
0.8993	0.9606
0.8992	0.9607
0.8991	0.9609
0.899	0.961
0.8989	0.9612
0.8988	0.9613
0.8987	0.9615
0.8986	0.9616
0.8985	0.9617
0.8984	0.9619
0.8983	0.962
0.8982	0.9621999999999999
0.8981	0.9623
0.898	0.9625
0.8979	0.9626
0.8978	0.9627
0.8976999999999999	0.9629
0.8976	0.963
0.8975	0.9632000000000001
0.8974	0.9633
0.8973	0.9635
0.8972	0.9636
0.8971	0.9637
0.897	0.9639
0.8969	0.964
0.8968	0.9642
0.8967	0.9643
0.8966	0.9645
0.8965	0.9646
0.8964	0.9647
0.8963	0.9649
0.8962	0.965
0.8961	0.9652000000000001
0.896	0.9653
0.8959	0.9654
0.8958	0.9656
0.8956999999999999	0.9657
0.8956	0.9659
0.8955	0.966
0.8954	0.9661
0.8953	0.9663
0.8952	0.9664
0.8951	0.9666
0.895	0.9667
0.8949	0.9669
0.8948	0.967
0.8947	0.9671
0.8946000000000001	0.9673
0.8945	0.9674
0.8944	0.9676
0.8943	0.9677
0.8942	0.9678
0.8941	0.968
0.894	0.9681
0.8939	0.9683
0.8938	0.9684
0.8936999999999999	0.9685
0.8936	0.9687
0.8935	0.9688
0.8934	0.969
0.8933	0.9691
0.8932	0.9692
0.8931	0.9694
0.893	0.9695
0.8929	0.9697
0.8928	0.9698
0.8927	0.9699
0.8926000000000001	0.9701
0.8925	0.9702
0.8924	0.9704
0.8923	0.9705
0.8922	0.9706
0.8921	0.9708
0.892	0.9709
0.8919	0.9711
0.8918	0.9712
0.8917	0.9713
0.8916	0.9715
0.8915	0.9716
0.8914	0.9718
0.8913	0.9719
0.8912	0.972
0.8911	0.9722
0.891	0.9723
0.8909	0.9725
0.8908	0.9726
0.8907	0.9727
0.8906000000000001	0.9729
0.8905	0.973
0.8904	0.9732
0.8903	0.9733
0.8902	0.9734
0.8901	0.9736
0.89	0.9737
0.8899	0.9738
0.8898	0.974
0.8897	0.9741
0.8896	0.9742999999999999
0.8895	0.9744
0.8894	0.9745
0.8893	0.9747
0.8892	0.9748
0.8891	0.975
0.889	0.9751
0.8889	0.9752
0.8888	0.9754
0.8887	0.9755
0.8886000000000001	0.9756
0.8885	0.9758
0.8884	0.9759
0.8883	0.9761
0.8882	0.9762
0.8881	0.9763
0.888	0.9765
0.8879	0.9766
0.8878	0.9768
0.8877	0.9769
0.8876	0.977
0.8875	0.9772
0.8874	0.9773
0.8873	0.9774
0.8872	0.9776
0.8871	0.9777
0.887	0.9779
0.8869	0.978
0.8868	0.9781
0.8867	0.9783
0.8866	0.9784
0.8865	0.9785
0.8864	0.9787
0.8863	0.9788
0.8862	0.979
0.8861	0.9791
0.886	0.9792
0.8859	0.9794
0.8858	0.9795
0.8857	0.9796
0.8855999999999999	0.9798
0.8855	0.9799
0.8854	0.98
0.8853	0.9802
0.8852	0.9803
0.8851	0.9805
0.885	0.9806
0.8849	0.9807
0.8848	0.9809
0.8847	0.981
0.8846	0.9811
0.8845	0.9813
0.8844	0.9814
0.8843	0.9816
0.8842	0.9817
0.8841	0.9818
0.884	0.982
0.8839	0.9821
0.8838	0.9822
0.8837	0.9824
0.8835999999999999	0.9825
0.8835	0.9826
0.8834	0.9828
0.8833	0.9829
0.8832	0.9831
0.8831	0.9832
0.883	0.9833
0.8829	0.9835
0.8828	0.9836
0.8827	0.9837
0.8826	0.9839
0.8825000000000001	0.984
0.8824	0.9841
0.8823	0.9843
0.8822	0.9844
0.8821	0.9845
0.882	0.9847
0.8819	0.9848
0.8818	0.985
0.8817	0.9851
0.8815999999999999	0.9852
0.8815	0.9854
0.8814	0.9855
0.8813	0.9856
0.8812	0.9858
0.8811	0.9859
0.881	0.986
0.8809	0.9862
0.8808	0.9863
0.8807	0.9864
0.8806	0.9866
0.8805000000000001	0.9867
0.8804	0.9868
0.8803	0.987
0.8802	0.9871
0.8801	0.9872
0.88	0.9874
0.8799	0.9875
0.8798	0.9877
0.8797	0.9878
0.8796	0.9879
0.8795	0.9881
0.8794	0.9882
0.8793	0.9883
0.8792	0.9885
0.8791	0.9886
0.879	0.9887
0.8789	0.9889
0.8788	0.989
0.8787	0.9891
0.8786	0.9893
0.8785000000000001	0.9894
0.8784	0.9895
0.8783	0.9897
0.8782	0.9898
0.8781	0.9899
0.878	0.9901
0.8779	0.9902
0.8778	0.9903
0.8777	0.9905
0.8776	0.9906
0.8775	0.9907
0.8774	0.9909
0.8773	0.991
0.8772	0.9911
0.8771	0.9913
0.877	0.9914
0.8769	0.9915
0.8768	0.9917
0.8767	0.9918
0.8766	0.9919
0.8765000000000001	0.9921
0.8764	0.9922
0.8763	0.9923
0.8762	0.9925
0.8761	0.9926
0.876	0.9927
0.8759	0.9929
0.8758	0.993
0.8757	0.9931
0.8756	0.9933
0.8755	0.9934
0.8754	0.9935
0.8753	0.9937
0.8752	0.9938
0.8751	0.9939
0.875	0.9941
0.8749	0.9942
0.8748	0.9943
0.8747	0.9945
0.8746	0.9946
0.8745	0.9947
0.8744000000000001	0.9949
0.8743	0.995
0.8742	0.9951
0.8741	0.9953
0.874	0.9954
0.8739	0.9955
0.8738	0.9957
0.8737	0.9958
0.8735999999999999	0.9959
0.8734999999999999	0.9961
0.8734	0.9962
0.8733	0.9963
0.8732	0.9965
0.8731	0.9966
0.873	0.9967
0.8729	0.9968
0.8728	0.997
0.8727	0.9971
0.8726	0.9972
0.8725	0.9974
0.8724000000000001	0.9975
0.8723	0.9976
0.8722	0.9978
0.8721	0.9979
0.872	0.998
0.8719	0.9982
0.8718	0.9983
0.8717	0.9984
0.8716	0.9986
0.8714999999999999	0.9987
0.8714	0.9988
0.8713	0.999
0.8712	0.9991
0.8711	0.9992
0.871	0.9994
0.8709	0.9995
0.8708	0.9996
0.8707	0.9997
0.8706	0.9999


==> infinfinfnobin.txt <==
    1.0	0.853
0.9999	0.8549
0.9998	0.8558
0.9997	0.8566
0.9996	0.8572
0.9995	0.8578
0.9994	0.8584
0.9993	0.8589
0.9992	0.8593999999999999
0.9991	0.8598
0.999	0.8603000000000001
0.9989	0.8607
0.9988	0.8611
0.9987	0.8614999999999999
0.9986	0.8619
0.9985	0.8623000000000001
0.9984	0.8627
0.9983	0.863
0.9982	0.8634
0.9981	0.8637
0.998	0.8641
0.9979	0.8644000000000001
0.9978	0.8648
0.9977	0.8651
0.9976	0.8654
0.9975	0.8657
0.9974	0.866
0.9973	0.8663
0.9972	0.8666
0.9971	0.8669
0.997	0.8672
0.9969	0.8674999999999999
0.9968	0.8678
0.9967	0.8681
0.9966	0.8684000000000001
0.9965	0.8687
0.9964	0.869
0.9963	0.8692
0.9962	0.8694999999999999
0.9961	0.8698
0.996	0.8701
0.9959	0.8703
0.9958	0.8706
0.9957	0.8709
0.9956	0.8711
0.9955	0.8714
0.9954	0.8716
0.9953	0.8719
0.9952	0.8721
0.9951	0.8724000000000001
0.995	0.8726
0.9949	0.8729
0.9948	0.8731
0.9947	0.8734
0.9946	0.8735999999999999
0.9945	0.8739
0.9944	0.8741
0.9943	0.8743
0.9942	0.8746
0.9941	0.8748
0.994	0.8751
0.9939	0.8753
0.9938	0.8755
0.9937	0.8758
0.9936	0.876
0.9935	0.8762
0.9934	0.8764
0.9933	0.8767
0.9932	0.8769
0.9931	0.8771
0.993	0.8773
0.9929	0.8776
0.9928	0.8778
0.9927	0.878
0.9926	0.8782
0.9925	0.8784
0.9924	0.8786
0.9923	0.8789
0.9922	0.8791
0.9921	0.8793
0.992	0.8795
0.9919	0.8797
0.9918	0.8799
0.9917	0.8801
0.9916	0.8803
0.9915	0.8806
0.9914	0.8808
0.9913	0.881
0.9912	0.8812
0.9911	0.8814
0.991	0.8815999999999999
0.9909	0.8818
0.9908	0.882
0.9907	0.8822
0.9906	0.8824
0.9905	0.8826
0.9904	0.8828
0.9903	0.883
0.9902	0.8832
0.9901	0.8834
0.99	0.8835999999999999
0.9899	0.8838
0.9898	0.884
0.9897	0.8842
0.9896	0.8844
0.9895	0.8846
0.9894	0.8848
0.9893	0.885
0.9892	0.8851
0.9891	0.8853
0.989	0.8855
0.9889	0.8857
0.9888	0.8859
0.9887	0.8861
0.9886	0.8863
0.9885	0.8865
0.9884	0.8867
0.9883	0.8868
0.9882	0.887
0.9881	0.8872
0.988	0.8874
0.9879	0.8876
0.9878	0.8878
0.9877	0.888
0.9876	0.8881
0.9875	0.8883
0.9874	0.8885
0.9873	0.8887
0.9872	0.8889
0.9871	0.889
0.987	0.8892
0.9869	0.8894
0.9868	0.8896
0.9867	0.8898
0.9866	0.8899
0.9865	0.8901
0.9864	0.8903
0.9863	0.8905
0.9862	0.8907
0.9861	0.8908
0.986	0.891
0.9859	0.8912
0.9858	0.8914
0.9857	0.8915
0.9856	0.8917
0.9855	0.8919
0.9854	0.892
0.9853	0.8922
0.9852	0.8924
0.9851	0.8926000000000001
0.985	0.8927
0.9849	0.8929
0.9848	0.8931
0.9847	0.8932
0.9846	0.8934
0.9845	0.8936
0.9844	0.8938
0.9843	0.8939
0.9842	0.8941
0.9841	0.8943
0.984	0.8944
0.9839	0.8946000000000001
0.9838	0.8948
0.9837	0.8949
0.9836	0.8951
0.9835	0.8953
0.9834	0.8954
0.9833	0.8956
0.9832	0.8958
0.9831	0.8959
0.983	0.8961
0.9829	0.8962
0.9828	0.8964
0.9827	0.8966
0.9826	0.8967
0.9825	0.8969
0.9824	0.8971
0.9823	0.8972
0.9822	0.8974
0.9821	0.8975
0.982	0.8976999999999999
0.9819	0.8979
0.9818	0.898
0.9817	0.8982
0.9816	0.8983
0.9815	0.8985
0.9814	0.8987
0.9813	0.8988
0.9812	0.899
0.9811	0.8991
0.981	0.8993
0.9809	0.8995
0.9808	0.8996
0.9807	0.8998
0.9806	0.8999
0.9805	0.9001
0.9804	0.9002
0.9803	0.9004
0.9802	0.9005
0.9801	0.9007000000000001
0.98	0.9009
0.9799	0.901
0.9798	0.9012
0.9797	0.9013
0.9796	0.9015
0.9795	0.9016
0.9794	0.9018
0.9793	0.9019
0.9792	0.9021
0.9791	0.9022
0.979	0.9024
0.9789	0.9025
0.9788	0.9027000000000001
0.9787	0.9028
0.9786	0.903
0.9785	0.9031
0.9784	0.9033
0.9783	0.9034
0.9782	0.9036
0.9781	0.9037
0.978	0.9039
0.9779	0.904
0.9778	0.9042
0.9777	0.9043
0.9776	0.9045
0.9775	0.9046
0.9774	0.9048
0.9773	0.9049
0.9772	0.9051
0.9771	0.9052
0.977	0.9054
0.9769	0.9055
0.9768	0.9057
0.9767	0.9057999999999999
0.9766	0.906
0.9765	0.9061
0.9764	0.9063
0.9763	0.9064
0.9762	0.9065
0.9761	0.9067000000000001
0.976	0.9068
0.9759	0.907
0.9758	0.9071
0.9757	0.9073
0.9756	0.9074
0.9755	0.9076
0.9754	0.9077
0.9753000000000001	0.9077999999999999
0.9752	0.908
0.9751	0.9081
0.975	0.9083
0.9749	0.9084
0.9748	0.9085
0.9747	0.9087
0.9746	0.9088
0.9745	0.909
0.9744	0.9091
0.9742999999999999	0.9093
0.9742	0.9094
0.9741	0.9095
0.974	0.9097
0.9739	0.9097999999999999
0.9738	0.91
0.9737	0.9101
0.9736	0.9102
0.9735	0.9104
0.9734	0.9105
0.9733	0.9107
0.9732	0.9108
0.9731	0.9109
0.973	0.9111
0.9729	0.9112
0.9728	0.9113
0.9727	0.9115
0.9726	0.9116
0.9725	0.9117999999999999
0.9724	0.9119
0.9723	0.912
0.9722	0.9122
0.9721	0.9123
0.972	0.9124
0.9719	0.9126
0.9718	0.9127
0.9717	0.9129
0.9716	0.913
0.9715	0.9131
0.9714	0.9133
0.9713	0.9134
0.9712	0.9135
0.9711	0.9137
0.971	0.9138
0.9709	0.9139
0.9708	0.9141
0.9707	0.9142
0.9706	0.9143
0.9705	0.9145
0.9704	0.9146
0.9703	0.9147
0.9702	0.9149
0.9701	0.915
0.97	0.9151
0.9699	0.9153
0.9698	0.9154
0.9697	0.9155
0.9696	0.9157
0.9695	0.9158
0.9694	0.9159
0.9693	0.9161
0.9692	0.9162
0.9691	0.9163
0.969	0.9165
0.9689	0.9166
0.9688	0.9167
0.9687	0.9168000000000001
0.9686	0.917
0.9685	0.9171
0.9684	0.9172
0.9683	0.9174
0.9682	0.9175
0.9681	0.9176
0.968	0.9178
0.9679	0.9178999999999999
0.9678	0.918
0.9677	0.9181
0.9676	0.9183
0.9675	0.9184
0.9674	0.9185
0.9673	0.9187
0.9672	0.9188000000000001
0.9671	0.9189
0.967	0.919
0.9669	0.9192
0.9668	0.9193
0.9667	0.9194
0.9666	0.9196
0.9665	0.9197
0.9664	0.9198
0.9663	0.9198999999999999
0.9662	0.9201
0.9661	0.9202
0.966	0.9203
0.9659	0.9204
0.9658	0.9206
0.9657	0.9207
0.9656	0.9208
0.9655	0.9209
0.9654	0.9211
0.9653	0.9212
0.9652000000000001	0.9213
0.9651	0.9214
0.965	0.9216
0.9649	0.9217
0.9648	0.9218
0.9647	0.9218999999999999
0.9646	0.9221
0.9645	0.9222
0.9644	0.9223
0.9643	0.9224
0.9642	0.9226
0.9641	0.9227
0.964	0.9228
0.9639	0.9229
0.9638	0.9231
0.9637	0.9232
0.9636	0.9233
0.9635	0.9234
0.9634	0.9236
0.9633	0.9237
0.9632000000000001	0.9238
0.9631	0.9238999999999999
0.963	0.924
0.9629	0.9242
0.9628	0.9243
0.9627	0.9244
0.9626	0.9245
0.9625	0.9247
0.9624	0.9248
0.9623	0.9249
0.9621999999999999	0.925
0.9621	0.9251
0.962	0.9253
0.9619	0.9254
0.9618	0.9255
0.9617	0.9256
0.9616	0.9257
0.9615	0.9259
0.9614	0.926
0.9613	0.9261
0.9612	0.9262
0.9611	0.9263
0.961	0.9265
0.9609	0.9266
0.9608	0.9267
0.9607	0.9268
0.9606	0.9269000000000001
0.9605	0.9271
0.9604	0.9272
0.9603	0.9273
0.9601999999999999	0.9274
0.9601	0.9275
0.96	0.9276
0.9599	0.9278
0.9598	0.9279
0.9597	0.928
0.9596	0.9281
0.9595	0.9282
0.9594	0.9284
0.9593	0.9285
0.9592	0.9286
0.9591	0.9287
0.959	0.9288
0.9589	0.9289000000000001
0.9588	0.9291
0.9587	0.9292
0.9586	0.9293
0.9585	0.9294
0.9584	0.9295
0.9583	0.9296
0.9582	0.9298
0.9581	0.9299
0.958	0.9299999999999999
0.9579	0.9301
0.9578	0.9302
0.9577	0.9303
0.9576	0.9304
0.9575	0.9306
0.9574	0.9307
0.9573	0.9308
0.9572	0.9309000000000001
0.9571	0.931
0.957	0.9311
0.9569	0.9313
0.9568	0.9314
0.9567	0.9315
0.9566	0.9316
0.9565	0.9317
0.9564	0.9318
0.9563	0.9319
0.9562	0.9321
0.9561	0.9322
0.956	0.9323
0.9559	0.9324
0.9558	0.9325
0.9557	0.9326
0.9556	0.9327
0.9555	0.9328
0.9554	0.933
0.9553	0.9331
0.9552	0.9332
0.9551	0.9333
0.955	0.9334
0.9549	0.9335
0.9548	0.9336
0.9547	0.9337
0.9546	0.9339
0.9545	0.9339999999999999
0.9544	0.9341
0.9543	0.9342
0.9542	0.9343
0.9541	0.9344
0.954	0.9345
0.9539	0.9346
0.9538	0.9348
0.9537	0.9349
0.9536	0.935
0.9535	0.9351
0.9534	0.9352
0.9533	0.9353
0.9532	0.9354
0.9531000000000001	0.9355
0.953	0.9356
0.9529	0.9357
0.9528	0.9359
0.9527	0.9359999999999999
0.9526	0.9361
0.9525	0.9362
0.9524	0.9363
0.9523	0.9364
0.9522	0.9365
0.9521	0.9366
0.952	0.9367
0.9519	0.9368
0.9518	0.937
0.9517	0.9371
0.9516	0.9372
0.9515	0.9373
0.9514	0.9374
0.9513	0.9375
0.9512	0.9376
0.9511000000000001	0.9377
0.951	0.9378
0.9509	0.9379
0.9508	0.938
0.9507	0.9381
0.9506	0.9383
0.9505	0.9384
0.9504	0.9385
0.9503	0.9386
0.9502	0.9387
0.9501	0.9388
0.95	0.9389
0.9499	0.9390000000000001
0.9498	0.9391
0.9497	0.9392
0.9496	0.9393
0.9495	0.9394
0.9494	0.9395
0.9493	0.9396
0.9492	0.9398
0.9491	0.9399
0.949	0.94
0.9489	0.9401
0.9488	0.9402
0.9487	0.9403
0.9486	0.9404
0.9485	0.9405
0.9484	0.9406
0.9483	0.9407
0.9482	0.9408
0.9480999999999999	0.9409
0.948	0.9410000000000001
0.9479	0.9411
0.9478	0.9412
0.9477	0.9413
0.9476	0.9414
0.9475	0.9415
0.9474	0.9417
0.9473	0.9418
0.9472	0.9419
0.9471	0.942
0.947	0.9421
0.9469	0.9422
0.9468	0.9423
0.9467	0.9424
0.9466	0.9425
0.9465	0.9426
0.9464	0.9427
0.9463	0.9428
0.9462	0.9429
0.9460999999999999	0.943
0.946	0.9431
0.9459	0.9432
0.9458	0.9433
0.9457	0.9434
0.9456	0.9435
0.9455	0.9436
0.9454	0.9437
0.9453	0.9438
0.9452	0.9439
0.9451	0.944
0.945	0.9441
0.9449	0.9442
0.9448	0.9443
0.9447	0.9444
0.9446	0.9445
0.9445	0.9446
0.9444	0.9448
0.9443	0.9449
0.9442	0.945
0.9441	0.9451
0.944	0.9452
0.9439	0.9453
0.9438	0.9454
0.9437	0.9455
0.9436	0.9456
0.9435	0.9457
0.9434	0.9458
0.9433	0.9459
0.9432	0.946
0.9431	0.9460999999999999
0.943	0.9462
0.9429	0.9463
0.9428	0.9464
0.9427	0.9465
0.9426	0.9466
0.9425	0.9467
0.9424	0.9468
0.9423	0.9469
0.9422	0.947
0.9421	0.9471
0.942	0.9472
0.9419	0.9473
0.9418	0.9474
0.9417	0.9475
0.9416	0.9476
0.9415	0.9477
0.9414	0.9478
0.9413	0.9479
0.9412	0.948
0.9411	0.9480999999999999
0.9410000000000001	0.9482
0.9409	0.9483
0.9408	0.9484
0.9407	0.9485
0.9406	0.9486
0.9405	0.9487
0.9404	0.9488
0.9403	0.9489
0.9402	0.949
0.9401	0.9491
0.94	0.9492
0.9399	0.9493
0.9398	0.9493
0.9397	0.9494
0.9396	0.9495
0.9395	0.9496
0.9394	0.9497
0.9393	0.9498
0.9392	0.9499
0.9391	0.95
0.9390000000000001	0.9501
0.9389	0.9502
0.9388	0.9503
0.9387	0.9504
0.9386	0.9505
0.9385	0.9506
0.9384	0.9507
0.9383	0.9508
0.9382	0.9509
0.9381	0.951
0.938	0.9511000000000001
0.9379	0.9512
0.9378	0.9513
0.9377	0.9514
0.9376	0.9515
0.9375	0.9516
0.9374	0.9517
0.9373	0.9518
0.9372	0.9519
0.9371	0.952
0.937	0.9521
0.9369	0.9522
0.9368	0.9523
0.9367	0.9523
0.9366	0.9524
0.9365	0.9525
0.9364	0.9526
0.9363	0.9527
0.9362	0.9528
0.9361	0.9529
0.9359999999999999	0.953
0.9359	0.9531000000000001
0.9358	0.9532
0.9357	0.9533
0.9356	0.9534
0.9355	0.9535
0.9354	0.9536
0.9353	0.9537
0.9352	0.9538
0.9351	0.9539
0.935	0.954
0.9349	0.9541
0.9348	0.9541
0.9347	0.9542
0.9346	0.9543
0.9345	0.9544
0.9344	0.9545
0.9343	0.9546
0.9342	0.9547
0.9341	0.9548
0.9339999999999999	0.9549
0.9339	0.955
0.9338	0.9551
0.9337	0.9552
0.9336	0.9553
0.9335	0.9554
0.9334	0.9555
0.9333	0.9556
0.9332	0.9556
0.9331	0.9557
0.933	0.9558
0.9329	0.9559
0.9328	0.956
0.9327	0.9561
0.9326	0.9562
0.9325	0.9563
0.9324	0.9564
0.9323	0.9565
0.9322	0.9566
0.9321	0.9567
0.9319999999999999	0.9568
0.9319	0.9568
0.9318	0.9569
0.9317	0.957
0.9316	0.9571
0.9315	0.9572
0.9314	0.9573
0.9313	0.9574
0.9312	0.9575
0.9311	0.9576
0.931	0.9577
0.9309000000000001	0.9578
0.9308	0.9579
0.9307	0.9579
0.9306	0.958
0.9305	0.9581
0.9304	0.9582
0.9303	0.9583
0.9302	0.9584
0.9301	0.9585
0.9299999999999999	0.9586
0.9299	0.9587
0.9298	0.9588
0.9297	0.9588
0.9296	0.9589
0.9295	0.959
0.9294	0.9591
0.9293	0.9592
0.9292	0.9593
0.9291	0.9594
0.929	0.9595
0.9289000000000001	0.9596
0.9288	0.9597
0.9287	0.9597
0.9286	0.9598
0.9285	0.9599
0.9284	0.96
0.9283	0.9601
0.9282	0.9601999999999999
0.9281	0.9603
0.928	0.9604
0.9279	0.9605
0.9278	0.9606
0.9277	0.9606
0.9276	0.9607
0.9275	0.9608
0.9274	0.9609
0.9273	0.961
0.9272	0.9611
0.9271	0.9612
0.927	0.9613
0.9269000000000001	0.9613
0.9268	0.9614
0.9267	0.9615
0.9266	0.9616
0.9265	0.9617
0.9264	0.9618
0.9263	0.9619
0.9262	0.962
0.9261	0.9621
0.926	0.9621
0.9259	0.9621999999999999
0.9258	0.9623
0.9257	0.9624
0.9256	0.9625
0.9255	0.9626
0.9254	0.9627
0.9253	0.9628
0.9252	0.9628
0.9251	0.9629
0.925	0.963
0.9249	0.9631
0.9248	0.9632000000000001
0.9247	0.9633
0.9246	0.9634
0.9245	0.9634
0.9244	0.9635
0.9243	0.9636
0.9242	0.9637
0.9241	0.9638
0.924	0.9639
0.9238999999999999	0.964
0.9238	0.9641
0.9237	0.9641
0.9236	0.9642
0.9235	0.9643
0.9234	0.9644
0.9233	0.9645
0.9232	0.9646
0.9231	0.9647
0.923	0.9647
0.9229	0.9648
0.9228	0.9649
0.9227	0.965
0.9226	0.9651
0.9225	0.9652000000000001
0.9224	0.9652000000000001
0.9223	0.9653
0.9222	0.9654
0.9221	0.9655
0.922	0.9656
0.9218999999999999	0.9657
0.9218	0.9658
0.9217	0.9658
0.9216	0.9659
0.9215	0.966
0.9214	0.9661
0.9213	0.9662
0.9212	0.9663
0.9211	0.9664
0.921	0.9664
0.9209	0.9665
0.9208	0.9666
0.9207	0.9667
0.9206	0.9668
0.9205	0.9669
0.9204	0.9669
0.9203	0.967
0.9202	0.9671
0.9201	0.9672
0.92	0.9673
0.9198999999999999	0.9674
0.9198	0.9674
0.9197	0.9675
0.9196	0.9676
0.9195	0.9677
0.9194	0.9678
0.9193	0.9679
0.9192	0.9679
0.9191	0.968
0.919	0.9681
0.9189	0.9682
0.9188000000000001	0.9683
0.9187	0.9684
0.9186	0.9684
0.9185	0.9685
0.9184	0.9686
0.9183	0.9687
0.9182	0.9688
0.9181	0.9688
0.918	0.9689
0.9178999999999999	0.969
0.9178	0.9691
0.9177	0.9692
0.9176	0.9693
0.9175	0.9693
0.9174	0.9694
0.9173	0.9695
0.9172	0.9696
0.9171	0.9697
0.917	0.9698
0.9169	0.9698
0.9168000000000001	0.9699
0.9167	0.97
0.9166	0.9701
0.9165	0.9702
0.9164	0.9702
0.9163	0.9703
0.9162	0.9704
0.9161	0.9705
0.916	0.9706
0.9159	0.9706
0.9158	0.9707
0.9157	0.9708
0.9156	0.9709
0.9155	0.971
0.9154	0.971
0.9153	0.9711
0.9152	0.9712
0.9151	0.9713
0.915	0.9714
0.9149	0.9714
0.9148000000000001	0.9715
0.9147	0.9716
0.9146	0.9717
0.9145	0.9718
0.9144	0.9718
0.9143	0.9719
0.9142	0.972
0.9141	0.9721
0.914	0.9722
0.9139	0.9722
0.9138	0.9723
0.9137	0.9724
0.9136	0.9725
0.9135	0.9726
0.9134	0.9726
0.9133	0.9727
0.9132	0.9728
0.9131	0.9729
0.913	0.973
0.9129	0.973
0.9128000000000001	0.9731
0.9127	0.9732
0.9126	0.9733
0.9125	0.9734
0.9124	0.9734
0.9123	0.9735
0.9122	0.9736
0.9121	0.9737
0.912	0.9737
0.9119	0.9738
0.9117999999999999	0.9739
0.9117	0.974
0.9116	0.9741
0.9115	0.9741
0.9114	0.9742
0.9113	0.9742999999999999
0.9112	0.9744
0.9111	0.9745
0.911	0.9745
0.9109	0.9746
0.9108	0.9747
0.9107	0.9748
0.9106	0.9748
0.9105	0.9749
0.9104	0.975
0.9103	0.9751
0.9102	0.9751
0.9101	0.9752
0.91	0.9753000000000001
0.9099	0.9754
0.9097999999999999	0.9755
0.9097	0.9755
0.9096	0.9756
0.9095	0.9757
0.9094	0.9758
0.9093	0.9758
0.9092	0.9759
0.9091	0.976
0.909	0.9761
0.9089	0.9761
0.9088	0.9762
0.9087	0.9763
0.9086	0.9764
0.9085	0.9765
0.9084	0.9765
0.9083	0.9766
0.9082	0.9767
0.9081	0.9768
0.908	0.9768
0.9079	0.9769
0.9077999999999999	0.977
0.9077	0.9771
0.9076	0.9771
0.9075	0.9772
0.9074	0.9773
0.9073	0.9774
0.9072	0.9774
0.9071	0.9775
0.907	0.9776
0.9069	0.9777
0.9068	0.9777
0.9067000000000001	0.9778
0.9066	0.9779
0.9065	0.978
0.9064	0.978
0.9063	0.9781
0.9062	0.9782
0.9061	0.9783
0.906	0.9783
0.9059	0.9784
0.9057999999999999	0.9785
0.9057	0.9786
0.9056	0.9786
0.9055	0.9787
0.9054	0.9788
0.9053	0.9789
0.9052	0.9789
0.9051	0.979
0.905	0.9791
0.9049	0.9791
0.9048	0.9792
0.9047000000000001	0.9793
0.9046	0.9794
0.9045	0.9794
0.9044	0.9795
0.9043	0.9796
0.9042	0.9797
0.9041	0.9797
0.904	0.9798
0.9039	0.9799
0.9038	0.98
0.9037	0.98
0.9036	0.9801
0.9035	0.9802
0.9034	0.9802
0.9033	0.9803
0.9032	0.9804
0.9031	0.9805
0.903	0.9805
0.9029	0.9806
0.9028	0.9807
0.9027000000000001	0.9808
0.9026	0.9808
0.9025	0.9809
0.9024	0.981
0.9023	0.981
0.9022	0.9811
0.9021	0.9812
0.902	0.9813
0.9019	0.9813
0.9018	0.9814
0.9017	0.9815
0.9016	0.9815
0.9015	0.9816
0.9014	0.9817
0.9013	0.9818
0.9012	0.9818
0.9011	0.9819
0.901	0.982
0.9009	0.982
0.9008	0.9821
0.9007000000000001	0.9822
0.9006	0.9823
0.9005	0.9823
0.9004	0.9824
0.9003	0.9825
0.9002	0.9825
0.9001	0.9826
0.9	0.9827
0.8999	0.9828
0.8998	0.9828
0.8996999999999999	0.9829
0.8996	0.983
0.8995	0.983
0.8994	0.9831
0.8993	0.9832
0.8992	0.9832
0.8991	0.9833
0.899	0.9834
0.8989	0.9835
0.8988	0.9835
0.8987	0.9836
0.8986	0.9837
0.8985	0.9837
0.8984	0.9838
0.8983	0.9839
0.8982	0.9839
0.8981	0.984
0.898	0.9841
0.8979	0.9842
0.8978	0.9842
0.8976999999999999	0.9843
0.8976	0.9844
0.8975	0.9844
0.8974	0.9845
0.8973	0.9846
0.8972	0.9846
0.8971	0.9847
0.897	0.9848
0.8969	0.9848
0.8968	0.9849
0.8967	0.985
0.8966	0.985
0.8965	0.9851
0.8964	0.9852
0.8963	0.9853
0.8962	0.9853
0.8961	0.9854
0.896	0.9855
0.8959	0.9855
0.8958	0.9856
0.8956999999999999	0.9857
0.8956	0.9857
0.8955	0.9858
0.8954	0.9859
0.8953	0.9859
0.8952	0.986
0.8951	0.9861
0.895	0.9861
0.8949	0.9862
0.8948	0.9863
0.8947	0.9863
0.8946000000000001	0.9864
0.8945	0.9865
0.8944	0.9865
0.8943	0.9866
0.8942	0.9867
0.8941	0.9867
0.894	0.9868
0.8939	0.9869
0.8938	0.9869
0.8936999999999999	0.987
0.8936	0.9871
0.8935	0.9871
0.8934	0.9872
0.8933	0.9873
0.8932	0.9873
0.8931	0.9874
0.893	0.9875
0.8929	0.9875
0.8928	0.9876
0.8927	0.9877
0.8926000000000001	0.9877
0.8925	0.9878
0.8924	0.9879
0.8923	0.9879
0.8922	0.988
0.8921	0.9881
0.892	0.9881
0.8919	0.9882
0.8918	0.9883
0.8917	0.9883
0.8916	0.9884
0.8915	0.9884
0.8914	0.9885
0.8913	0.9886
0.8912	0.9886
0.8911	0.9887
0.891	0.9888
0.8909	0.9888
0.8908	0.9889
0.8907	0.989
0.8906000000000001	0.989
0.8905	0.9891
0.8904	0.9892
0.8903	0.9892
0.8902	0.9893
0.8901	0.9893
0.89	0.9894
0.8899	0.9895
0.8898	0.9895
0.8897	0.9896
0.8896	0.9897
0.8895	0.9897
0.8894	0.9898
0.8893	0.9899
0.8892	0.9899
0.8891	0.99
0.889	0.99
0.8889	0.9901
0.8888	0.9902
0.8887	0.9902
0.8886000000000001	0.9903
0.8885	0.9904
0.8884	0.9904
0.8883	0.9905
0.8882	0.9905
0.8881	0.9906
0.888	0.9907
0.8879	0.9907
0.8878	0.9908
0.8877	0.9909
0.8876	0.9909
0.8875	0.991
0.8874	0.991
0.8873	0.9911
0.8872	0.9912
0.8871	0.9912
0.887	0.9913
0.8869	0.9914
0.8868	0.9914
0.8867	0.9915
0.8866	0.9915
0.8865	0.9916
0.8864	0.9917
0.8863	0.9917
0.8862	0.9918
0.8861	0.9918
0.886	0.9919
0.8859	0.992
0.8858	0.992
0.8857	0.9921
0.8855999999999999	0.9921
0.8855	0.9922
0.8854	0.9923
0.8853	0.9923
0.8852	0.9924
0.8851	0.9924
0.885	0.9925
0.8849	0.9926
0.8848	0.9926
0.8847	0.9927
0.8846	0.9927
0.8845	0.9928
0.8844	0.9929
0.8843	0.9929
0.8842	0.993
0.8841	0.993
0.884	0.9931
0.8839	0.9932
0.8838	0.9932
0.8837	0.9933
0.8835999999999999	0.9933
0.8835	0.9934
0.8834	0.9935
0.8833	0.9935
0.8832	0.9936
0.8831	0.9936
0.883	0.9937
0.8829	0.9937
0.8828	0.9938
0.8827	0.9939
0.8826	0.9939
0.8825000000000001	0.994
0.8824	0.994
0.8823	0.9941
0.8822	0.9942
0.8821	0.9942
0.882	0.9943
0.8819	0.9943
0.8818	0.9944
0.8817	0.9944
0.8815999999999999	0.9945
0.8815	0.9945
0.8814	0.9946
0.8813	0.9947
0.8812	0.9947
0.8811	0.9948
0.881	0.9948
0.8809	0.9949
0.8808	0.9949
0.8807	0.995
0.8806	0.9951
0.8805000000000001	0.9951
0.8804	0.9952
0.8803	0.9952
0.8802	0.9953
0.8801	0.9953
0.88	0.9954
0.8799	0.9954
0.8798	0.9955
0.8797	0.9956
0.8796	0.9956
0.8795	0.9957
0.8794	0.9957
0.8793	0.9958
0.8792	0.9958
0.8791	0.9959
0.879	0.9959
0.8789	0.996
0.8788	0.996
0.8787	0.9961
0.8786	0.9962
0.8785000000000001	0.9962
0.8784	0.9963
0.8783	0.9963
0.8782	0.9964
0.8781	0.9964
0.878	0.9965
0.8779	0.9965
0.8778	0.9966
0.8777	0.9966
0.8776	0.9967
0.8775	0.9967
0.8774	0.9968
0.8773	0.9968
0.8772	0.9969
0.8771	0.9969
0.877	0.997
0.8769	0.9971
0.8768	0.9971
0.8767	0.9972
0.8766	0.9972
0.8765000000000001	0.9973
0.8764	0.9973
0.8763	0.9974
0.8762	0.9974
0.8761	0.9975
0.876	0.9975
0.8759	0.9976
0.8758	0.9976
0.8757	0.9977
0.8756	0.9977
0.8755	0.9978
0.8754	0.9978
0.8753	0.9979
0.8752	0.9979
0.8751	0.998
0.875	0.998
0.8749	0.9981
0.8748	0.9981
0.8747	0.9982
0.8746	0.9982
0.8745	0.9983
0.8744000000000001	0.9983
0.8743	0.9984
0.8742	0.9984
0.8741	0.9984
0.874	0.9985
0.8739	0.9985
0.8738	0.9986
0.8737	0.9986
0.8735999999999999	0.9987
0.8734999999999999	0.9987
0.8734	0.9988
0.8733	0.9988
0.8732	0.9989
0.8731	0.9989
0.873	0.999
0.8729	0.999
0.8728	0.999
0.8727	0.9991
0.8726	0.9991
0.8725	0.9992
0.8724000000000001	0.9992
0.8723	0.9993
0.8722	0.9993
0.8721	0.9994
0.872	0.9994
0.8719	0.9994
0.8718	0.9995
0.8717	0.9995
0.8716	0.9996
0.8714999999999999	0.9996
0.8714	0.9996
0.8713	0.9997
0.8712	0.9997
0.8711	0.9998
0.871	0.9998
0.8709	0.9998
0.8708	0.9999
0.8707	0.9999
0.8706	0.9999


==> pavelN2.txt <==
    0.33  1.0
0.4   1.0
0.41  1.0
0.42  1.0
0.43  1.0
0.44  1.0
0.45  1.0
0.46  1.0
0.47  1.0
0.48  1.0
0.49  1.0
0.5   1.0
0.51  1.0
0.52  1.0
0.53  1.0
0.54  1.0
0.55  1.0
0.56  1.0
0.57  1.0
0.58  1.0
0.59  1.0
0.6   1.0
0.61  1.0
0.62  1.0
0.63  1.0
0.64  1.0
0.65  1.0
0.66  1.0
0.67  1.0
0.68  1.0
0.69  1.0
0.7   1.0
0.7071  1.0
0.71  0.990219
0.72  0.957836
0.73  0.927504
0.74  0.899034
0.75  0.87226
0.76  0.847035
0.77  0.823228
0.78  0.800722
0.79  0.779414
0.8   0.759211
0.81  0.740028
0.82  0.721792
0.83  0.704432
0.84  0.687888
0.85  0.672103
0.86  0.657026
0.87  0.642611
0.88  0.628814
0.89  0.615598
0.9   0.602926
0.91  0.590765
0.92  0.579085
0.93  0.567858
0.94  0.557057
0.95  0.54666
0.96  0.536644
0.97  0.526989
0.98  0.517675
0.99  0.508684
1.0   0.5


==> pavelN3.txt <==
    0.33  1.0
0.4   1.0
0.41  1.0
0.42  1.0
0.43  1.0
0.44  1.0
0.45  1.0
0.46  1.0
0.47  1.0
0.48  1.0
0.49  1.0
0.5   1.0
0.51  1.0
0.52  1.0
0.53  1.0
0.54  1.0
0.55  1.0
0.56  1.0
0.57  1.0
0.57735  1.0
0.58  0.989893
0.59  0.953521
0.6   0.919728
0.61  0.888248
0.62  0.858852
0.63  0.831339
0.64  0.805534
0.65  0.781283
0.66  0.758449
0.67  0.736912
0.68  0.716565
0.69  0.697311
0.7   0.679064
0.71  0.660146
0.72  0.638557
0.73  0.618336
0.74  0.599356
0.75  0.581507
0.76  0.56469
0.77  0.548818
0.78  0.533815
0.79  0.519609
0.8   0.506141
0.81  0.493352
0.82  0.481194
0.83  0.469621
0.84  0.458592
0.85  0.448068
0.86  0.438017
0.87  0.428407
0.88  0.41921
0.89  0.410399
0.9   0.401951
0.91  0.393843
0.92  0.386057
0.93  0.378572
0.94  0.371372
0.95  0.36444
0.96  0.357763
0.97  0.351326
0.98  0.345116
0.99  0.339123
1.0   0.333333


==> pavelNinf.txt <==
    0.33  1.0
0.4   1.0
0.41  1.0
0.42  1.0
0.43  1.0
0.44  1.0
0.45  1.0
0.46  1.0
0.47  1.0
0.48  1.0
0.49  1.0
0.5   1.0
0.51  0.98
0.52  0.96
0.53  0.94
0.54  0.92
0.55  0.9
0.56  0.88
0.57  0.86
0.58  0.84
0.59  0.82
0.6   0.8
0.61  0.78
0.62  0.76
0.63  0.74
0.64  0.72
0.65  0.7
0.66  0.68
0.67  0.66
0.68  0.64
0.69  0.62
0.7   0.6
0.71  0.58
0.72  0.56
0.73  0.54
0.74  0.52
0.75  0.5
0.76  0.48
0.77  0.46
0.78  0.44
0.79  0.42
0.8   0.4
0.81  0.38
0.82  0.36
0.83  0.34
0.84  0.32
0.85  0.3
0.86  0.28
0.87  0.26
0.88  0.24
0.89  0.22
0.9   0.2
0.91  0.18
0.92  0.16
0.93  0.14
0.94  0.12
0.95  0.1
0.96  0.08
0.97  0.06
0.98  0.04
0.99  0.02
1.0   0.0

